Comparing domain decomposition preconditioners for non-conforming Helmholtz discretizations

We compare additive and multiplicative domain decomposition preconditioners, without coarse correction, for three non-conforming polynomial discretizations of Helmholtz problems: discontinuous Galerkin, embedded Trefftz discontinuous Galerkin, and hybrid discontinuous Galerkin methods. The preconditioners are studied within stationary and Krylov iterative solvers. All three discretizations lead to complex-symmetric systems and local subproblems with inherited impedance-type boundary conditions. These properties enable the use of conjugate gradients and allow the local matrices to be obtained directly by restriction of the global matrix. Numerical experiments in two and three dimensions demonstrate promising performance for large-scale Helmholtz problems.

==> numex/helmholtz_elliptic_dg_add.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
1,1.0,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
2,1.307479622178694,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
2,1.0220526685148286,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
3,1.0198341724990456,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
3,0.990824935699565,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
4,1.123663906525619,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
4,0.9307591112616339,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
5,0.9367231042780934,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
5,0.7658931943860412,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
6,0.918473482803789,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
6,0.6354779336192758,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
7,0.8344915773384283,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
7,0.5592702111264614,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
8,0.8104452145907179,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
8,0.4473556695648901,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
9,0.6968692908260543,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
9,0.38076823461007026,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
10,0.6513856014235976,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
10,0.3120940317829124,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
11,0.6076014428554719,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
11,0.2744619427806567,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
12,0.5789114354283024,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
12,0.22901477740913886,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
13,0.5255767496280088,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
13,0.21288006810356838,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
14,0.5352703372803184,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
14,0.18052934117920952,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
15,0.4763652951664223,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
15,0.16966545596060015,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
16,0.49503039100830715,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
16,0.14638942407732058,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
17,0.45554733842836836,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
17,0.1376564756495143,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
18,0.44160981900033364,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
18,0.12212831499131586,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
19,0.44144982588935777,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
19,0.11422529946237331,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
20,0.402122720270257,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
20,0.10057872025830518,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
21,0.4054016463138303,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
21,0.09473517835915055,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
22,0.37655587089286074,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
22,0.08587476890658004,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
23,0.3838184201599279,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
23,0.08242895330530059,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
24,0.35756031597526283,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
24,0.07612958835207591,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
25,0.35763367571008053,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
25,0.07212836290303659,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
26,0.3403075649513746,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
26,0.06640291002644834,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
27,0.336223556556351,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
27,0.0633694236406983,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
28,0.3197113787196221,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
28,0.06038613709056948,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
29,0.31879295431750493,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
29,0.058865722589350064,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
30,0.30196774117069847,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
30,0.05649120808576576,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
31,0.3056322523241736,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
31,0.054379222451915496,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
32,0.28678677870119373,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
32,0.05200535243051147,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
33,0.29548328892604875,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
33,0.05040151238671031,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
34,0.27564666656471115,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
34,0.04944968731603051,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
35,0.2820064023504813,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
35,0.04874527010724131,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
36,0.27026715757053776,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
36,0.047731989237131595,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
37,0.27080763358331444,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
37,0.046602520652858366,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
38,0.26377388656563905,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
38,0.04551313727294198,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
39,0.25692885949073474,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
39,0.04464313026418251,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
40,0.25559035812002273,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
40,0.044243601172272155,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
41,0.24153207970522858,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
41,0.04386006645913876,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
42,0.24652760424379672,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
42,0.04326246412484398,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
43,0.22056892125844693,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
43,0.04260393865992995,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
44,0.24049732893955353,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
44,0.04195309594146887,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
45,0.2144562248923371,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
45,0.04142932895212488,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
46,0.22577598888515374,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
46,0.04110900946914104,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
47,0.2090970571648754,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
47,0.0408477582552569,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
48,0.2113726515470198,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
48,0.04036101449651665,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
49,0.2044310422209385,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
49,0.039940222714996795,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
50,0.19864846987927118,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
50,0.039425712924585875,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
51,0.19397261355092296,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
51,0.03908344746677234,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
52,0.1918517796306665,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
52,0.03872628241693332,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
53,0.1874612741373835,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
53,0.03852999622716526,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
54,0.1795433449735966,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
54,0.03805979209638466,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
55,0.17286479701627225,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
55,0.03777859431960793,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
56,0.18024764533608864,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
56,0.037294393748945665,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
57,0.16605495476375504,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
57,0.037065094963972506,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
58,0.16830837766410378,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
58,0.03665451099496127,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
59,0.15929016187747244,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
59,0.036510675814000214,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
60,0.1578850937758463,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
60,0.03602826147013774,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
61,0.15700733689137733,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
61,0.03584410456146163,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
62,0.1485023018804786,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
62,0.03535341550284016,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
63,0.1523149475369932,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
63,0.03520698049666708,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
64,0.14433534295830872,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
64,0.034749058457169746,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
65,0.1491615117886934,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
65,0.034656040587705376,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
66,0.14062199263674982,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
66,0.034153099099841926,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
67,0.14315799042438096,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
67,0.03404510950721377,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
68,0.13708551080283687,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
68,0.033535911385039446,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
69,0.13859692095918177,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
69,0.03345716313363622,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
70,0.12742760607385967,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
70,0.03296078836175867,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
71,0.13180374322870192,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
71,0.032918027161282275,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
72,0.12339764529856632,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
72,0.03239303926606138,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
73,0.12628705745362007,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
73,0.03234910466533245,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
74,0.1204254674688015,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
74,0.03181853171354183,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
75,0.12297661456121203,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
75,0.031798278680735856,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
76,0.11877463959025052,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
76,0.03127093974436652,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
77,0.11946114912172481,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
77,0.031276857110462394,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
78,0.11794871201579905,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
78,0.030730770637290024,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
79,0.11473363312605439,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
79,0.030742637499570805,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
80,0.11310289416107384,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
80,0.03019130353135754,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
81,0.10669224389444312,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
81,0.030222955260991953,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
82,0.11075433095154526,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
82,0.029670443418016484,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
83,0.10510655858286676,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
83,0.029722462644032527,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
84,0.10505405405039629,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
84,0.029157183103914304,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
85,0.10120780763623408,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
85,0.029218513071904803,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
86,0.10364317918776811,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
86,0.02864834312287227,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
87,0.09893821655908216,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
87,0.02872657868896252,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
88,0.09594438674238448,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
88,0.028153415719673214,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
89,0.09268033090573673,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
89,0.028248357438308207,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
90,0.09237633746397042,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
90,0.027666153582414726,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
91,0.09018907497677388,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
91,0.027771691891544513,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
92,0.08797145466786907,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
92,0.027185055071217244,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
93,0.0857678032892487,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
93,0.027305270120418244,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
94,0.08734147798857358,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
94,0.026715120320105392,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
95,0.08553372215314968,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
95,0.026849541033086174,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
96,0.0816448810615786,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
96,0.026252779968172102,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
97,0.0794836991862131,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
97,0.02639796457998761,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
98,0.08626389295188051,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
98,0.02579731492245116,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
99,0.07869702909410912,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
99,0.025955376409141955,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
100,0.08352551488225358,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
100,0.025351327671240785,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
101,0.07428547167289609,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
101,0.0255217395599445,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
102,0.08184013555916192,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
102,0.02491275811321076,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
103,0.07288338421881535,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
103,0.02509351823723472,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
104,0.07493598595717024,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
104,0.024481243773330594,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
105,0.07143993331000013,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
105,0.024673372620535382,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
106,0.07417488723888153,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
106,0.024058109671453047,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
107,0.07199296695964041,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
107,0.024261107056244274,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
108,0.0731508820249189,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
108,0.023642147257662283,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
109,0.06884398577740378,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
109,0.02385479067373095,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
110,0.07016103519491755,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
110,0.02323315153757417,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
111,0.06809975562101402,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
111,0.023455861211568917,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
112,0.0633392697205427,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
112,0.022831769176715446,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
113,0.0677538039457572,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
113,0.023064095016870425,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
114,0.06282890029669626,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
114,0.022437272678520238,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
115,0.06797756718581652,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
115,0.022678418039893518,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
116,0.062336362867690884,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
116,0.022049523871341608,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
117,0.06526193309927898,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
117,0.022299584487526426,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
118,0.06179972983758648,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
118,0.021668811190596837,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
119,0.06129450691726139,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
119,0.021927388245152706,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
120,0.061180618911015214,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
120,0.02129467951414163,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
121,0.060351741863538075,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
121,0.02156121282248988,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
122,0.05893368920114516,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
122,0.020927017826699083,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
123,0.0575477404816357,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
123,0.021201432380357987,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
124,0.05825783099307194,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
124,0.020565927075919387,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
125,0.05539304593889631,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
125,0.020847869221281453,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
126,0.05410904802961788,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
126,0.020211107072462316,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
127,0.05323210764591195,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
127,0.020500151707427607,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
128,0.05398314345772055,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
128,0.019862457638541376,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
129,0.05440427783523603,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
129,0.020158444240558356,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
130,0.050470561323766636,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
130,0.01951998306098123,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
131,0.052303661840052695,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
131,0.01982259586153981,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
132,0.049516300925906524,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
132,0.019183472057778986,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
133,0.050727488727470155,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
133,0.019492366664497305,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
134,0.04620799560716139,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
134,0.01885282925016561,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
135,0.048069695413475846,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
135,0.019167806510279398,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
136,0.04732307300062354,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
136,0.01852801040543742,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
137,0.04884921386183748,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
137,0.01884878608168009,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
138,0.04573025550567659,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
138,0.018208856060490414,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
139,0.04537140692098094,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
139,0.018535137140838244,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
140,0.04757304391159953,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
140,0.01789527385483408,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
141,0.04389970534962887,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
141,0.01822684805932012,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
142,0.04243826896398986,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
142,0.017587196426162955,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
143,0.04153513122361475,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
143,0.01792380606346533,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
144,0.044026047949863374,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
144,0.017284495297921317,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
145,0.04136933379848537,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
145,0.017625882725729423,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
146,0.04417478396504898,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
146,0.016987080929906292,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
147,0.0393403008352131,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
147,0.017333034366352588,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
148,0.04352348721563945,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
148,0.01669487612545915,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
149,0.03958395097479682,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
149,0.017045160668937267,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
150,0.03816019901729146,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08759083199993256,1.436603505000221,1.4678692489997047,6.149998625915032e-07,3.2014136299999336,0.009785794993331366
150,0.016407771675730164,sweep,4,6.0,0.5,0.5,1,186356.25,0.08760483700007171,1.5597726310002145,1.7149151509997864,1.2000000424450263e-06,3.5822168029999375,0.01143276767333191
1,1.0,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
1,1.0,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
2,1.2579941741900635,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
2,1.4085925820434548,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
3,3.268574861380908,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
3,2.9138884602475237,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
4,2.421520561596874,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
4,6.169551470942956,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
5,2.383558055592618,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
5,0.7185409874734701,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
6,0.6330328014050901,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
6,1.625526944753947,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
7,0.910666715860199,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
7,1.904632561466376,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
8,1.9787984835727643,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
8,1.8238123077067983,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
9,2.931644804523548,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
9,0.8751035487664118,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
10,2.1117071911706353,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
10,0.8783709778920482,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
11,1.2253229985353036,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
11,0.5326231722190127,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
12,0.6455637792562018,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
12,0.5823361720582702,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
13,0.7060061236642017,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
13,1.0324849167884018,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
14,0.4370957847845788,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
14,0.3287867694401253,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
15,0.6336165418054455,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
15,0.4936773886950837,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
16,0.4711920938520583,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
16,1.3942943480637482,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
17,0.538622155745214,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
17,2.894951373006757,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
18,0.6102681133398473,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
18,1.0621889252740373,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
19,0.7121604150912343,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
19,1.1424122824435883,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
20,1.9007284338383588,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
20,0.5082856630417183,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
21,1.561667119229975,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
21,0.35470144309531065,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
22,2.345290582447684,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
22,0.5120063839031397,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
23,1.6272430473772226,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
23,0.2059355134172012,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
24,0.8668429686736954,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
24,0.17974964912777927,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
25,1.0281122005308694,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
25,0.20865658282590432,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
26,0.8962367938672136,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
26,0.20560303352593895,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
27,0.587913363776906,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
27,0.0493138342200131,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
28,0.4143495880977798,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
28,0.07909357441221822,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
29,0.3336564020330219,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
29,0.024008191496544852,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
30,0.5649327643536707,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
30,0.016019227837684853,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
31,0.4796094333301991,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
31,0.03270329865609226,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
32,0.6628479418170873,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
32,0.005003826193010824,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
33,0.20265815925388708,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
33,0.004274833737688446,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
34,0.12991112987761666,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
34,0.005290648184357623,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
35,0.12149642298342869,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
35,0.0020279036138087184,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
36,0.46558610432478015,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
36,0.0015847739931870934,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
37,0.55571974030758,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
37,0.0010167052095661601,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
38,0.13987237036949696,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
38,0.000610313946134971,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
39,0.10603597772310766,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
39,0.0005373232588591148,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
40,0.04799233517866886,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
40,0.0009652644200636231,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
41,0.02886631832950758,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
41,0.0006010160127285094,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
42,0.06830630213923766,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
42,0.00029161699888516693,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
43,0.03564930012474963,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
43,0.00019366718752298297,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
44,0.03602755618273943,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
44,0.00016586991584468565,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
45,0.041511142669962475,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
45,9.32093110801493e-05,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
46,0.060346605897094424,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
46,4.1241935866965663e-05,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
47,0.06978164227856845,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
47,3.1941315614619026e-05,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
48,0.05062642267424363,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
48,4.728518347119699e-05,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
49,0.01868417917425142,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
49,0.0002381488724921593,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
50,0.028137637039931253,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
50,3.8395871103592174e-05,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
51,0.007492977120855383,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
51,9.271745937520858e-06,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
52,0.014444214668151708,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
52,7.218628762898868e-06,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
53,0.005969636179397385,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
53,8.388661090551095e-06,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
54,0.00635219638806229,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
54,3.869389087203683e-05,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
55,0.00427398544066945,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
55,1.8466436097504845e-06,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
56,0.004894507889203893,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
56,1.20442543162119e-06,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
57,0.00303641984058391,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
57,1.0055444522367134e-06,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
58,0.008562458684829785,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
58,1.168188660275386e-06,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
59,0.0018160184418493635,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
59,4.863934995840047e-07,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
60,0.002434465739841111,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
60,2.535177731359889e-07,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
61,0.0018961295574723882,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
61,1.7601711009768803e-07,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
62,0.0025766564734888402,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
62,1.3956198723647635e-07,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
63,0.002770626578709296,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
63,1.2333603969433426e-07,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
64,0.0007911667692641116,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
64,4.037567944434415e-08,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
65,0.0019173323401602835,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
65,5.244667560598995e-08,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
66,0.0014762739168919167,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
66,3.147157218326465e-08,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
67,0.002381257664264089,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
67,1.905512853546178e-08,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
68,0.0007694797421739973,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
68,1.0912881373360824e-08,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
69,0.0005149376500419967,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
69,8.179305897959368e-09,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.0889327059999232,1.4586801720001858,0.7418850789999851,7.590001587232109e-07,2.518589473999782,0.010910074691176252
70,0.0008128646785300403,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
71,0.00024616399007886685,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
72,0.0002123326902254332,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
73,0.0001439456008227007,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
74,0.00015397934101541125,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
75,0.00021371192102488155,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
76,0.00013577848985895104,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
77,0.00014893308700043108,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
78,0.00012298999117500053,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
79,0.0001359677581693954,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
80,0.0001499244172375979,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
81,4.890410592398211e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
82,3.18570278315123e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
83,3.802392387617643e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
84,2.9973211778166427e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
85,2.1362875569863265e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
86,3.775265937637645e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
87,1.0248457798844119e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
88,0.0001038334201524327,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
89,3.911254065198826e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
90,6.3288590941655e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
91,3.521076162502753e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
92,3.6674822465916426e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
93,3.86500166727385e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
94,4.907163957365771e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
95,1.7219968683371099e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
96,1.2409775220364525e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
97,3.99977011631459e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
98,2.618373151814039e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
99,2.4770039350762738e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
100,1.2415657492890331e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
101,9.438018891162238e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
102,9.764895886880538e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
103,6.297986502671813e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
104,4.6550496625850656e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
105,2.578360269705833e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
106,2.1484818823103283e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
107,2.7728776061529086e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
108,1.1728435603326784e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
109,1.1780368321675527e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
110,1.298751925642511e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
111,3.102688875968763e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
112,4.485059746082469e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
113,3.6975552803615636e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
114,2.974826037429073e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
115,3.841118248881229e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
116,2.6877335134522048e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
117,2.1966142584414622e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
118,1.0526254725934696e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
119,1.1777315040799125e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
120,1.942373965919198e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
121,3.4224055969983416e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
122,5.483908318624576e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
123,2.5446415933121665e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
124,1.1682695324405492e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304
125,7.556662977583304e-09,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.08969519899983425,1.3766540609999538,1.3203365970002778,6.039999789209105e-07,3.0158733220000613,0.010647875782260304


==> numex/helmholtz_elliptic_dg_mult.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
1,1.0,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
2,0.9964430898766825,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
2,0.9170994219850314,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
3,0.7812206280206142,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
3,0.5022393454891192,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
4,0.6861712305140171,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
4,0.24403014117616814,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
5,0.5985003681378058,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
5,0.13065819627090106,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
6,0.5312949513505427,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
6,0.08829273953525198,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
7,0.5207118830957512,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
7,0.0806544025429174,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
8,0.47131969850329875,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
8,0.07734522241695567,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
9,0.42229063601569256,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
9,0.07389658119870263,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
10,0.3985780136300099,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
10,0.07308637220133561,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
11,0.36121507324752067,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
11,0.07129602763710861,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
12,0.34838695198399816,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
12,0.06995663988232882,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
13,0.34793707759009573,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
13,0.06876428387148838,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
14,0.3294257564347885,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
14,0.06738575732917042,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
15,0.3318661999816451,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
15,0.06619833873620233,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
16,0.3162337246393098,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
16,0.06496388961138845,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
17,0.2896728479154621,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
17,0.06375831211528293,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
18,0.2859583880925284,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
18,0.06259504039633766,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
19,0.2773586727681825,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
19,0.06143307248568913,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
20,0.2596518175426547,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
20,0.060303787151876946,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
21,0.25835152283327256,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
21,0.05919233326850246,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
22,0.23604779824630928,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
22,0.05810006476872858,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
23,0.22892677551881616,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
23,0.05703018819351359,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
24,0.21925838127783648,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
24,0.05597844566801676,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
25,0.20305552743100672,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
25,0.054946724945600975,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
26,0.20994533281749872,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
26,0.05393401160310714,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
27,0.1955609364177324,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
27,0.05293974669691707,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
28,0.1953193626701873,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
28,0.05196401095422496,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
29,0.19860510574005216,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
29,0.05100615464697854,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
30,0.17273000038357952,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
30,0.050065977945182034,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
31,0.17431415083655938,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
31,0.04914314728040756,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
32,0.1697276415846416,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
32,0.048237303460043596,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
33,0.16048255241879306,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
33,0.047348172029727735,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
34,0.17451264351551324,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
34,0.046475423895570016,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
35,0.15445197570294772,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
35,0.04561876237487461,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
36,0.1525145621223918,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
36,0.044777893659856995,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
37,0.16012166535911787,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
37,0.04395252228473566,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
38,0.1424053650766279,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
38,0.04314236559459872,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
39,0.1477501735465676,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
39,0.042347141976698116,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
40,0.15010080287289584,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
40,0.04156657616419137,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
41,0.13996052857990673,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
41,0.04080039840557448,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
42,0.1471018423251754,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
42,0.04004834310628063,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
43,0.12990449830764564,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
43,0.039310150151024084,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
44,0.12875819786204634,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
44,0.03858556397995193,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
45,0.13223310012477665,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
45,0.037874333752421434,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
46,0.11205643042524831,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
46,0.037176213329244534,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
47,0.12135889160661259,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
47,0.036490961034311174,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
48,0.12569644890257203,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
48,0.035818339685594426,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
49,0.11346459389311256,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
49,0.03515811646356402,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
50,0.11972522703450517,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
50,0.03451006283457613,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
51,0.10967768498033122,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
51,0.03387395448585805,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
52,0.10475765256024334,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
52,0.033249571233646046,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
53,0.10548820263052765,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
53,0.032636696954846105,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
54,0.09452114478181481,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
54,0.03203511951014457,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
55,0.10124457769640598,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
55,0.031444630669669495,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
56,0.097343942875553,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
56,0.03086502604248579,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
57,0.09249904488595992,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
57,0.030296105004715718,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
58,0.09487299543250345,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
58,0.0297376706305923,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
59,0.08446913521368164,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
59,0.029189529624249352,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
60,0.08074834840090976,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
60,0.02865149225264937,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
61,0.08562943762051109,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
61,0.028123372280107903,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
62,0.07881103723601551,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
62,0.027604986903681593,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
63,0.08572579278189778,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
63,0.02709615668998146,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
64,0.08481649484560007,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
64,0.026596705513022928,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
65,0.07712189469866772,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
65,0.02610646049327576,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
66,0.08043571832284004,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
66,0.02562525193780202,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
67,0.07458585633637323,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
67,0.02515291328156074,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
68,0.07219073719603,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
68,0.02468928102971362,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
69,0.08081844228737414,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
69,0.024234194701069953,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
70,0.07418484628243988,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
70,0.023787496772481487,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
71,0.07765645087498485,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
71,0.02334903262437653,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
72,0.07588264896309481,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
72,0.02291865048721719,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
73,0.0688384630042042,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
73,0.022496201388952572,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
74,0.07320887093042915,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
74,0.022081539103469272,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
75,0.06498911325041218,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
75,0.02167452009998068,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
76,0.06643288969824859,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
76,0.021275003493338756,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
77,0.07250168892125575,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
77,0.020882850995253194,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
78,0.06152203047383521,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
78,0.020497926866445058,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
79,0.06435464229002584,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
79,0.020120097869666394,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
80,0.06375138040481838,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
80,0.0197492332235666,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
81,0.057553617031949555,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
81,0.019385204557420814,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
82,0.0627366166911892,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
82,0.01902788586670615,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
83,0.05809339626256952,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
83,0.01867715346949876,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
84,0.059772981785231875,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
84,0.018332885963614817,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
85,0.058106779831776735,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
85,0.017994964184657368,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
86,0.05263963888466961,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
86,0.01766327116471146,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
87,0.05299485693150445,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
87,0.017337692091893408,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
88,0.05173625995556539,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
88,0.01701811427057542,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
89,0.049597051600249395,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
89,0.016704427082413494,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
90,0.053200270081670074,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
90,0.016396521948042198,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
91,0.052186103209428354,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
91,0.01609429228946646,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
92,0.05139617105737018,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
92,0.015797633493229723,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
93,0.05037427759873261,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
93,0.015506442874147128,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
94,0.047127099400998164,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
94,0.015220619639784575,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
95,0.046915417671557755,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
95,0.014940064855571655,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
96,0.04832536996446069,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
96,0.014664681410556792,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
97,0.04631278734606707,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
97,0.014394373983785189,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
98,0.04612391924825813,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
98,0.01412904901131558,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
99,0.04475357360515126,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
99,0.01386861465382958,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
100,0.04293496937894002,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
100,0.013612980764823533,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
101,0.0420026563115145,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
101,0.0133620588594508,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
102,0.04097542332740254,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
102,0.013115762083853564,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
103,0.04359428733959989,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
103,0.012874005185099461,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
104,0.044490670398280294,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
104,0.012636704481696627,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
105,0.044370302639418664,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
105,0.012403777834633882,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
106,0.043485076815754226,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
106,0.01217514461889175,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
107,0.0417717974145871,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
107,0.011950725695605678,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
108,0.04045693377114816,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
108,0.01173044338462662,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
109,0.04030166318818364,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
109,0.011514221437667558,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
110,0.038551426004929126,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
110,0.011301985011867188,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
111,0.04026214731583027,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
111,0.011093660643925333,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
112,0.04021095109926304,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
112,0.010889176224648574,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
113,0.038577007187776916,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
113,0.010688460974001921,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
114,0.03689405147220959,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
114,0.010491445416615995,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
115,0.0357790457440915,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
115,0.010298061357714595,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
116,0.035747891099609234,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
116,0.01010824185953077,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
117,0.036367735574819336,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
117,0.009921921218145389,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
118,0.03583052256492386,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
118,0.009739034940698676,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
119,0.036771705654234564,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
119,0.009559519723121843,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
120,0.03463206878423684,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
120,0.009383313428208119,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
121,0.03307990905745298,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
121,0.009210355064067498,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
122,0.032625845843090105,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
122,0.009040584763081559,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
123,0.03064860939525324,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
123,0.008873943761112066,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
124,0.0321154866259503,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
124,0.008710374377212993,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
125,0.03159349695944268,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
125,0.008549819993637207,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
126,0.031217635210069625,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
126,0.008392225036266892,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
127,0.03132613554088939,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
127,0.00823753495532509,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
128,0.0287774472494353,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
128,0.008085696206538543,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
129,0.028571624615178867,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
129,0.00793665623260054,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
130,0.028450217025071105,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
130,0.007790363444959545,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
131,0.028576145973073085,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
131,0.0076467672059727845,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
132,0.029985795321562498,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
132,0.007505817811397676,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
133,0.027815902329917097,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
133,0.007367466473133261,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
134,0.028221507645413087,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
134,0.007231665302383266,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
135,0.02708553041171182,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
135,0.007098367293076996,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
136,0.02520832986663773,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
136,0.00696752630556891,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
137,0.02584130296148095,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
137,0.006839097050688721,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
138,0.02576408398318577,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
138,0.006713035074060813,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
139,0.026013521951555457,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
139,0.006589296740726522,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
140,0.026327830566829476,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
140,0.006467839220011007,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
141,0.023996846983273323,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
141,0.006348620470731381,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
142,0.02346611286754322,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
142,0.006231599226634319,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
143,0.022913288655390846,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
143,0.006116734982091925,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
144,0.02221624317029292,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
144,0.006003987978120651,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
145,0.022713170905828424,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
145,0.005893319188582817,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
146,0.022701670960595444,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
146,0.005784690306681301,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
147,0.022588061566282853,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
147,0.005678063731739657,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
148,0.022462299627274994,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
148,0.005573402556130891,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
149,0.020645930378136678,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
149,0.0054706705525418165,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
150,0.020240185693511756,sweep,4,6.0,0.5,0.5,0,164179.6875,0.08677171399995132,1.2726362940002218,2.390686740000092,9.599998520570807e-07,3.961444334999669,0.015937911600000614
150,0.00536983216141826,sweep,4,6.0,0.5,0.5,1,186356.25,0.08747232099995017,1.5068984709996585,2.655169293999734,1.6079998204077128e-06,4.4691116449998844,0.017701128626664894
1,1.0,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
1,1.0,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
2,0.8763819292686268,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
2,0.8582504079580706,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
3,0.9286629653905403,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
3,0.7345449094144764,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
4,2.4256288472276455,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
4,0.3885505723509165,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
5,0.5164439211886438,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
5,0.3189274798510053,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
6,0.3277330190749612,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
6,0.3657091948414348,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
7,0.2899884179844489,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
7,0.8204031672859673,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
8,0.44802012271529784,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
8,0.5051779715630139,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
9,1.1514843779436628,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
9,0.14416187129972852,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
10,10.01581496921753,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
10,0.035645897477023285,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
11,2.867172177718324,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
11,0.013288626234694158,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
12,1.1472094157531076,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
12,0.009070823145681636,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
13,2.6037462666103757,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
13,0.0017657478820844736,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
14,0.38811306070356083,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
14,0.0008825328913875704,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
15,0.23070875293819826,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
15,0.00026343186977171885,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
16,0.19572473575946753,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
16,0.0001675122869463405,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
17,0.23419609603172573,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
17,2.4386270897224693e-05,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
18,0.08632355454962054,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
18,1.0472185393058287e-05,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
19,0.06262470955508874,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
19,2.843018171908993e-06,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
20,0.12663939224276763,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
20,6.828298321587677e-07,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
21,0.0917929725618199,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
21,2.5904982519413993e-07,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
22,0.015936731365167742,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
22,1.5433836722590869e-07,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
23,0.011261173191853253,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
23,3.203378319518678e-08,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
24,0.014539210895123143,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
24,1.2866789903315875e-08,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
25,0.010476034336615595,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
25,3.701880329959078e-09,cg_sweep,4,6.0,0.5,0.5,1,186356.25,0.08958754500008581,1.562148234000233,0.387692750000042,6.470004336733837e-07,2.2733046919997832,0.016153864583335082
26,0.009144021137140022,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
27,0.009446330558878436,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
28,0.002014033931490144,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
29,0.0020125167233763686,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
30,0.0008676858066073176,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
31,0.003906172823573962,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
32,0.0015141002819185124,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
33,0.0009736480186936502,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
34,0.00029240544878091784,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
35,0.00016116499600651708,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
36,8.469703693251262e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
37,5.915055390807787e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
38,3.543614628454665e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
39,1.832603013767775e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
40,2.665458228682992e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
41,1.8391876916292314e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
42,5.056690227739501e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
43,3.180837310991925e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
44,1.135284456614386e-05,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
45,1.5498183417119707e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
46,2.388387332191215e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
47,1.2171912166130006e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
48,1.4417766133632243e-06,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
49,3.979196387761484e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
50,3.435155507847382e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
51,1.63843651509846e-07,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
52,3.8692226723595245e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
53,2.1961234399552852e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
54,3.740816442595895e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
55,3.157317283489559e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
56,1.2786893074593748e-08,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174
57,9.68250675645614e-09,cg_sweep,4,6.0,0.5,0.5,0,164179.6875,0.09042133299999477,1.2838187229999676,0.9113676330002818,3.850000211969018e-07,2.51959991800004,0.016274422017862174


==> numex/helmholtz_elliptic_hdg_add.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
2,17.921648478638893,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
3,18.09215884031079,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
4,17.769463617298424,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
5,16.75937508242312,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
6,17.486616012871437,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
7,19.1882064564347,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
8,19.09398940080537,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
9,22.143301116593072,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
10,22.730666062364175,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
11,26.59368903599517,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
12,28.100326393110333,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
13,33.32237750140706,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
14,36.09304977362027,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
15,43.32150053449257,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
16,47.91573899300941,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
17,58.238599183570436,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
18,64.76097206997203,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
19,79.72017971252225,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
20,88.24636839180104,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
21,109.97291637026083,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
22,121.07246129537917,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
23,152.52475885420955,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
24,167.66698011186097,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
25,212.82716048971693,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
26,234.26233409284734,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
27,298.48288918559655,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
28,329.2738862906429,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
29,420.0058809391075,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
30,464.54210589084386,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
31,592.3350970774925,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
32,657.2338812553176,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
33,836.9399995375493,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
34,932.2061854447866,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
35,1184.7056676458712,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
36,1325.220099101741,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
37,1679.8770017418335,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
38,1887.4756166884656,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
39,2385.3966349161105,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
40,2692.0574384213187,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
41,3390.783715202572,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
42,3843.6053241448335,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
43,4824.159487935259,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
44,5492.616435007892,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
45,6869.401584468855,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
46,7855.371220867296,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
47,9789.615351508508,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
48,11241.584358956565,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
49,13960.380673755442,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
50,16094.442350346499,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
51,19918.45351739881,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
52,23049.185474568883,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
53,28432.27859691614,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
54,33017.072168698,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
55,40602.185998393026,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
56,47304.51923696633,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
57,58002.81939893879,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
58,67783.27261775767,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
59,82887.21073568873,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
60,97134.89040560172,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
61,118479.89251300084,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
62,139201.79038006783,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
63,169397.16452264675,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
64,199490.20802448867,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
65,242248.6337413045,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
66,285889.9981396314,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
67,346497.7524295833,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
68,409704.8401726065,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
69,495693.67014268803,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
70,587127.9687321753,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
71,709236.3123491253,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
72,841357.3044777976,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
73,1014905.7658885287,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
74,1205625.92538815,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
75,1452484.7695439032,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
76,1727541.512803594,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
77,2078945.2362118717,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
78,2475300.1175570437,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
79,2975876.048979338,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
80,3546586.6086150245,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
81,4260123.434627454,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
82,5081324.7275480945,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
83,6099032.8651757585,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
84,7279939.359212286,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
85,8732279.654211674,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
86,10429511.472108463,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
87,12503135.525979958,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
88,14941237.389952494,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
89,17903251.97528309,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
90,21404080.72320104,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
91,25636806.371459745,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
92,30661617.714781296,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
93,36712382.613338366,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
94,43922100.629311986,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
95,52574575.35648327,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
96,62916095.47756125,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
97,75292489.83993664,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
98,90122257.2069181,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
99,107829736.1097675,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
100,129090697.31610627,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
101,154431153.96534902,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
102,184906132.02263445,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
103,221176737.13782933,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
104,264851232.03148657,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
105,316775039.9661854,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
106,379356709.7982645,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
107,453699599.2551946,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
108,543362089.4165702,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
109,649816668.2147406,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
110,778264687.2851568,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
111,930716674.6368299,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
112,1114711073.0495117,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
113,1333053642.834359,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
114,1596595190.567523,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
115,1909328342.4356782,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
116,2286784743.0065236,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
117,2734739314.3014064,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
118,3275322928.5636787,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
119,3916995757.516242,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
120,4691175571.20926,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
121,5610372745.834765,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
122,6719056256.0823,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
123,8035842800.981431,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
124,9623524601.219223,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
125,11509910712.515839,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
126,13783501721.357658,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
127,16485914118.308844,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
128,19741706082.445408,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
129,23613178926.72141,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
130,28275459641.952374,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
131,33821748400.37581,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
132,40498102407.67946,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
133,48443741604.54458,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
134,58004247116.416084,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
135,69387176341.23592,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
136,83077825702.27914,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
137,99384937262.51817,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
138,118990071921.31467,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
139,142351374786.38913,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
140,170426318875.65314,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
141,203893064044.4661,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
142,244097297284.9808,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
143,292040367738.111,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
144,349614693110.7003,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
145,418295256975.3531,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
146,500745202487.57904,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
147,599132108991.8666,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
148,717206706623.4496,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
149,858147304251.8871,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
150,1027240922952.2864,sweep,4,6.0,1,1,0,93193.0,0.16896769699997094,1.8206000939999285,1.7924728080001842,0.009103238000079727,4.008296287999656,0.011949818720001228
1,1.0,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
2,22.41497651766343,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
3,24.147194020704834,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
4,15.819782758992673,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
5,16.231166164293708,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
6,13.385397133140057,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
7,14.150858311938993,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
8,16.100150482914117,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
9,8.756578613995025,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
10,43.554678594092934,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
11,13.762314642871607,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
12,9.899433460009512,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
13,7.693319784716589,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
14,7.2172923493328724,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
15,6.299397606492458,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
16,3.045940631977968,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
17,6.410789023756761,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
18,8.133113704952665,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
19,8.80071927448818,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
20,6.685820843118248,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
21,21.595090169167378,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
22,21.841318666341373,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
23,15.063590188573922,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
24,15.685619161088159,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
25,19.493973301114604,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
26,6.648580098906997,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
27,5.710091577522554,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
28,5.477040669278088,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
29,6.2075716308574735,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
30,2.6108400199217083,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
31,2.1733025135925743,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
32,2.5871405861041445,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
33,1.3236523051330629,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
34,1.9960978513064194,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
35,0.6702760380697629,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
36,0.5163333799412215,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
37,0.4852830328490628,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
38,0.48283349487573346,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
39,0.3238228371371741,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
40,1.4769040594478922,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
41,0.4090145418185432,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
42,0.3603320179212094,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
43,0.2912595135676676,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
44,0.08081537780317623,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
45,0.0793893647349208,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
46,0.062317233593768076,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
47,0.049462578738159464,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
48,0.06362311237818723,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
49,0.03562582024100391,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
50,0.022343003291933165,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
51,0.019465914004760103,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
52,0.011342420305069404,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
53,0.00700227962342873,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
54,0.008013618499733354,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
55,0.013323443452010433,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
56,0.004526358859215779,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
57,0.0021442427798777095,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
58,0.002539777529058202,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
59,0.002510456999636527,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
60,0.001958892950384739,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
61,0.0006105722553462526,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
62,0.0005832707116756729,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
63,0.00045805755368326595,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
64,0.00020984826337876148,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
65,0.00014539231295205234,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
66,0.0002426384084417507,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
67,7.926728347639246e-05,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
68,0.00034852816794434395,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
69,4.392505743855599e-05,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
70,2.099739638098458e-05,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
71,4.287875536912821e-05,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
72,1.727669398384616e-05,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
73,1.1760197336081069e-05,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
74,6.3781477669022026e-06,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
75,4.7875245719371375e-06,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
76,1.4898743828284311e-05,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
77,2.2588495130049867e-06,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
78,1.53550091592244e-06,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
79,9.800575468262371e-07,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
80,7.938780888726974e-07,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
81,1.358862600409454e-06,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
82,1.5995434558350621e-06,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
83,1.5056236991439604e-06,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
84,1.1049930821381861e-06,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
85,4.890792816526236e-07,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
86,3.9918184573176693e-07,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
87,4.3294617051229675e-07,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
88,2.0167577696967796e-07,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
89,1.4638329147841116e-07,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
90,1.3499458516872513e-07,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
91,7.542702429479693e-08,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
92,3.2572736880526686e-08,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
93,2.65245907107995e-08,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
94,1.6329247036185247e-08,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527
95,7.698852171035795e-09,cg_sweep,4,6.0,1,1,0,93193.0,0.1705413969998517,1.579060882000249,1.1336248410002554,0.009444264999729057,3.114134603000366,0.01205983873404527


==> numex/helmholtz_elliptic_hdg_mult.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
2,18.10223782629463,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
3,15.879465806180391,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
4,14.92493301731051,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
5,14.035168648673062,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
6,15.014061553351507,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
7,17.78082719264593,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
8,21.90412114404483,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
9,27.31853050495138,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
10,34.13830605079089,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
11,42.78492257583461,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
12,53.66930647058706,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
13,67.07986495068313,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
14,83.67841278440696,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
15,104.46963809925543,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
16,130.42084785277322,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
17,162.7438405827383,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
18,203.15860160956402,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
19,253.61387571429833,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
20,316.44531782686244,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
21,394.8571554034737,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
22,492.8100392362227,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
23,614.989637930447,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
24,767.411686556218,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
25,957.7156603238309,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
26,1195.185741705068,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
27,1491.43332793152,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
28,1861.190287605891,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
29,2322.6771024004943,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
30,2898.4851671362503,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
31,3617.047667910696,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
32,4513.846846658471,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
33,5632.926631080669,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
34,7029.392143999304,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
35,8772.159904581304,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
36,10947.003827254415,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
37,13660.948266783598,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
38,17047.783887734255,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
39,21274.348947740513,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
40,26548.688060395878,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
41,33130.6372113806,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
42,41344.48008619061,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
43,51594.67042964655,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
44,64386.03943171583,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
45,80348.73848841336,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
46,100268.94902451639,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
47,125127.7210355078,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
48,156149.5477973508,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
49,194862.4131106851,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
50,243172.95542944904,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
51,303460.6930363834,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
52,378695.13258475467,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
53,472581.77219384105,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
54,589744.8533473851,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
55,735955.233541971,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
56,918414.3206669249,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
57,1146108.839823103,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
58,1430253.7223017376,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
59,1784844.2651979674,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
60,2227345.3302242216,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
61,2779551.8460097043,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
62,3468662.245940059,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
63,4328617.8406638,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
64,5401774.758725314,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
65,6740990.288206295,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
66,8412226.029925892,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
67,10497796.792293131,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
68,13100425.172865666,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
69,16348300.871610062,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
70,20401394.389047973,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
71,25459336.460678075,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
72,31771250.643875092,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
73,39648023.37755038,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
74,49477616.513648994,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
75,61744176.11355497,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
76,77051878.29255205,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
77,96154687.25158761,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
78,119993491.21449204,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
79,149742444.72198194,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
80,186866800.17959052,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
81,233195077.5086532,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
82,291009125.9398984,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
83,363156513.7853757,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
84,453190782.4500033,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
85,565546472.4342229,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
86,705757541.6100374,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
87,880729934.2846123,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
88,1099081726.2443368,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
89,1371567598.6472259,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
90,1711608548.0259268,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
91,2135952923.1394944,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
92,2665501346.810004,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
93,3326336153.2420945,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
94,4151006045.2349997,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
95,5180129245.472337,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
96,6464394102.917022,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
97,8067055692.491255,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
98,10067051375.521095,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
99,12562888773.933672,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
100,15677497656.337837,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
101,19564284710.842278,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
102,24414689425.451958,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
103,30467613232.556988,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
104,38021186340.36199,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
105,47447451813.66678,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
106,59210690152.03773,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
107,73890286923.02553,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
108,92209269771.1623,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
109,115069920361.69571,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
110,143598215286.8806,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
111,179199284824.01047,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
112,223626621105.9046,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
113,279068444477.1124,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
114,348255481917.69434,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
115,434595466044.08624,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
116,542340979289.2543,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
117,676798910245.8152,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
118,844591838717.7748,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
119,1053984223718.1252,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
120,1315289460448.953,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
121,1641377855415.3313,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
122,2048310539436.9094,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
123,2556130541255.979,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
124,3189849985216.4277,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
125,3980682036366.424,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
126,4967578271106.489,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
127,6199147194909.915,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
128,7736048401628.816,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
129,9653980296109.686,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
130,12047408537161.062,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
131,15034218841294.752,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
132,18761523316051.28,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
133,23412906307569.926,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
134,29217466648780.516,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
135,36461101674361.32,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
136,45500588784401.055,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
137,56781158128937.11,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
138,70858421936919.42,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
139,88425740594954.94,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
140,110348373362408.56,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
141,137706095779358.0,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
142,171846382841685.53,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
143,214450777423012.44,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
144,267617712848236.94,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
145,333965868954859.25,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
146,416763152332982.56,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
147,520087653526061.1,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
148,649028508965037.9,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
149,809936560872949.1,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
150,1010737161122206.0,sweep,4,6.0,1,1,0,93193.0,0.1695238390002487,1.4511611030002314,1.8347997120004038,0.00909171300008893,3.6836914380000962,0.012231998080002693
1,1.0,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
2,17.169840331644814,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
3,11.320378367652697,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
4,47.975001648743955,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
5,8.522147987849742,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
6,3.986988593990259,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
7,3.236074343317429,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
8,13.556063193119924,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
9,9.173568421648525,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
10,10.517385433416246,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
11,4.919430069892233,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
12,2.4592370667422863,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
13,1.5855139294129477,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
14,1.9370897911859206,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
15,0.7110874637192725,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
16,0.6485604836051703,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
17,0.16028994875383248,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
18,0.058946355207000034,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
19,0.08134328848361848,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
20,0.01542126828146854,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
21,0.006929795975622181,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
22,0.004362780890101054,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
23,0.0027416113290728177,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
24,0.001704468768098116,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
25,0.00031727354659058336,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
26,0.00014924902166337387,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
27,6.946585197412717e-05,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
28,2.4632725513680177e-05,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
29,1.722476422171099e-05,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
30,8.248926069760127e-06,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
31,6.688125350562657e-06,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
32,1.5015828988133555e-06,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
33,3.9875738875961116e-07,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
34,2.2151832011361217e-07,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
35,9.757509012587045e-08,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
36,2.3200491715357252e-08,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
37,3.4843926361936815e-08,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832
38,6.537357815711206e-09,cg_sweep,4,6.0,1,1,0,93193.0,0.17095322600016516,1.4447665910001888,0.47914803899993785,0.009226651000062702,2.328754845000276,0.01294994699999832


==> numex/helmholtz_elliptic_tdg_add.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
1,1.0,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
2,0.9318914397860196,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
2,0.6987757837986344,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
3,0.8139405964436435,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
3,0.6743571071706833,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
4,0.7804691660066188,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
4,0.6192437355771814,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
5,0.7248334186328,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
5,0.5194738453093659,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
6,0.6696117354081323,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
6,0.4359213314663387,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
7,0.6214529356056147,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
7,0.3724152970752557,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
8,0.5811394330708121,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
8,0.30825386331866883,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
9,0.5328038862341037,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
9,0.25791131816220697,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
10,0.4929051339718855,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
10,0.21893883896211472,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
11,0.46560902245690117,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
11,0.1883059087735691,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
12,0.4444880591966961,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
12,0.1598787897541009,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
13,0.4242307798264883,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
13,0.14508829249725985,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
14,0.4027103650919699,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
14,0.12898977969408976,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
15,0.38657793302847365,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
15,0.11729482124165239,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
16,0.3649999110712534,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
16,0.10477113322222346,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
17,0.35978829162624787,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
17,0.09377208307585481,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
18,0.34134336931140796,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
18,0.08352556336275706,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
19,0.3406491474542149,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
19,0.07801781037057301,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
20,0.3177849621191709,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
20,0.0715354950320813,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
21,0.3142689938529568,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
21,0.0666028267137462,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
22,0.2995596902624096,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
22,0.06134705130112274,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
23,0.2921000689472701,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
23,0.05648504146221605,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
24,0.2830776945525241,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
24,0.05160956025806872,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
25,0.2764484343044863,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
25,0.050018607665531165,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
26,0.26878640881397775,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
26,0.047528031941343606,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
27,0.2653751056828674,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
27,0.04542655993437373,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
28,0.25439779493285236,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
28,0.04327099131923324,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
29,0.25447163641434506,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
29,0.04100839958245932,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
30,0.24337663461985426,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
30,0.038728738590806305,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
31,0.239173811453739,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
31,0.03846700548802622,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
32,0.23088856901623966,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
32,0.03743593607770282,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
33,0.22952692136715888,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
33,0.03653063562445869,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
34,0.21743448157639142,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
34,0.03552112017010138,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
35,0.21786440305359486,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
35,0.03449755868116918,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
36,0.20637317170812547,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
36,0.033297151521704135,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
37,0.20849181101896683,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
37,0.03339886132417727,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
38,0.19821407852538364,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
38,0.03282369385738468,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
39,0.19644834976853667,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
39,0.032436427885010576,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
40,0.19019835153503958,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
40,0.03180013825666552,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
41,0.18686221172851522,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
41,0.03135083028994767,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
42,0.18471622438124902,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
42,0.03056057319305796,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
43,0.181144982997362,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
43,0.03071041701479557,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
44,0.17990922138351048,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
44,0.0302323641811328,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
45,0.17783546747341195,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
45,0.03007045161190475,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
46,0.17326580463404306,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
46,0.02953376046471826,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
47,0.17022415364860116,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
47,0.029349841763407096,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
48,0.1643214083589599,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
48,0.028713391563869747,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
49,0.16001078552698678,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
49,0.028847769171518385,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
50,0.15436625371694046,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
50,0.028370431803359686,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
51,0.15043581669996847,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
51,0.028322415421753303,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
52,0.1462021837432886,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
52,0.02780371003654387,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
53,0.1418999162030385,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
53,0.02775441800371644,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
54,0.13786437521414918,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
54,0.02717640567809264,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
55,0.13439998131417485,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
55,0.027298490673074213,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
56,0.13271505886162374,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
56,0.026803026781959505,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
57,0.12846967227470726,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
57,0.026823844912150147,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
58,0.12641309550016505,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
58,0.026301794794737196,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
59,0.12536691209097553,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
59,0.026330278653852835,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
60,0.12095030970263254,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
60,0.025774265500164435,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
61,0.11934039150847967,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
61,0.025897171426092373,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
62,0.11614576614946975,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
62,0.02538438465040453,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
63,0.11598599476066207,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
63,0.02545366414804137,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
64,0.11258732442389073,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
64,0.024924357141419724,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
65,0.11094766543575932,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
65,0.025004172996791214,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
66,0.10733993672444926,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
66,0.024455715043596067,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
67,0.10690221556631743,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
67,0.024589277129511148,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
68,0.10348557876528595,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
68,0.024063506110655497,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
69,0.10062107184643806,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
69,0.024170469204924855,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
70,0.0984948945573982,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
70,0.023634575032959102,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
71,0.09785397693418425,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
71,0.02375222134361695,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
72,0.0956801062134544,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
72,0.02320559564762314,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
73,0.0935887971315546,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
73,0.023355212257120464,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
74,0.0925657234803419,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
74,0.022820486718857523,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
75,0.09171140395124591,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
75,0.02295845775505402,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
76,0.08860310014496108,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
76,0.022417604876061665,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
77,0.0870088075748531,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
77,0.02256536912419807,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
78,0.08505121821049928,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
78,0.02201855374957785,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
79,0.08427439737091048,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
79,0.02218643491555952,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
80,0.08231729105500582,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
80,0.02164589508079751,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
81,0.08058486466966124,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
81,0.02181018946353337,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
82,0.0790742249108734,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
82,0.021266037645090545,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
83,0.07836408670125385,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
83,0.021438956449519594,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
84,0.07588695204554732,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
84,0.020891586333259354,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
85,0.07520296730339145,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
85,0.021078014396545313,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
86,0.07337425237207743,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
86,0.020534054624258252,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
87,0.07392828968901702,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
87,0.02072107847894974,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
88,0.07113129454497694,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
88,0.020175129335139073,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
89,0.07197613343286943,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
89,0.020369631723396325,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
90,0.06991631331422937,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
90,0.01982209941994097,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
91,0.0702164527608002,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
91,0.02002629522405773,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
92,0.06698158940767002,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
92,0.01948078649351108,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
93,0.06687550831196958,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
93,0.01968760738260874,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
94,0.06369935621533494,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
94,0.019141195995953913,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
95,0.06339289452430764,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
95,0.019354469043786425,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
96,0.060170010439566275,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
96,0.018807502782790208,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
97,0.061296170175646904,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
97,0.019028151124486192,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
98,0.05956186058360187,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
98,0.018482610139795345,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
99,0.0595917744519833,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
99,0.01870673143557201,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
100,0.058413941335574,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
100,0.018161050587253164,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
101,0.05882164971824772,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
101,0.01839073064184756,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
102,0.056623622408656704,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
102,0.01784518761953252,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
103,0.055648239786565294,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
103,0.01808073775572416,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
104,0.054169685222812465,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
104,0.0175364368381516,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
105,0.05425067450075323,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
105,0.017775670299115608,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
106,0.0531217357396595,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
106,0.017231793070882573,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
107,0.051720266131565155,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
107,0.017475809901660935,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
108,0.05127776727050912,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
108,0.016932572956109934,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
109,0.05091340599132472,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
109,0.017181404247350075,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
110,0.05018362934071298,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
110,0.016639439159532345,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
111,0.049278423564761684,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
111,0.016891829204218726,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
112,0.04804609359891814,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
112,0.01635072521252896,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
113,0.049212290782423625,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
113,0.01660722034154297,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
114,0.046650058950241435,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
114,0.01606714651022137,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
115,0.04636862276521016,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
115,0.01632765680062757,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
116,0.04494772009678832,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
116,0.015788988244543754,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
117,0.04538316661203403,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
117,0.016052765051308506,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
118,0.04309848315097672,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
118,0.015515311767600695,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
119,0.04315280752434787,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
119,0.01578259363531281,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
120,0.041944130640221365,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
120,0.015246489442771547,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
121,0.04303842908457839,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
121,0.015517140268894841,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
122,0.04115282860000503,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
122,0.014982619731649858,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
123,0.04054774311426597,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
123,0.015256168964231605,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
124,0.039752238817164144,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
124,0.014723160014305433,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
125,0.03934136143671135,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
125,0.014999677763363712,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
126,0.03848787468806866,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
126,0.014468288452299293,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
127,0.038267161603925355,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
127,0.014747626519067117,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
128,0.03768740373444821,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
128,0.014218013005767978,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
129,0.03823563500806856,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
129,0.014499855322940755,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
130,0.036528687433088715,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
130,0.013972007054784498,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
131,0.03701832441613251,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
131,0.014256333874930405,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
132,0.03560329534736403,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
132,0.01373033991931067,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
133,0.03621008509148438,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
133,0.014017005705014761,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
134,0.034402534533775314,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
134,0.013492977192019622,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
135,0.03498377828300397,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
135,0.013781753600724546,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
136,0.034121092496102304,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
136,0.013259710658327524,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
137,0.03394052183064625,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
137,0.01355053213743391,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
138,0.032741535803262216,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
138,0.013030549518968535,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
139,0.032870760685673885,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
139,0.013323279008826667,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
140,0.03186033458255039,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
140,0.012805440814820997,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
141,0.03144613040361563,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
141,0.01309990157064315,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
142,0.030956499466312085,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
142,0.012584241862362691,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
143,0.030877315002221028,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
143,0.01288034703616153,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
144,0.030326626566676125,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
144,0.012366929415165678,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
145,0.02951706110930454,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
145,0.012664552250368605,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
146,0.029115475847296006,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
146,0.012153443573138712,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
147,0.029413748437026873,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
147,0.012452439282228353,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
148,0.028431385412985184,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
148,0.01194367854025629,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
149,0.028099453598730305,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
149,0.012243952467729146,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
150,0.02739745945502458,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11696493799991003,0.7259307659996921,0.6970097309999801,0.0005176720001145441,1.76504269499992,0.004646731539999867
150,0.011737594253073046,sweep,4,6.0,0.5,0.5,1,67088.25,0.1164725090002321,0.8211319539996111,0.8385662690002391,0.0006118349997450423,2.0017390040002283,0.005590441793334927
1,1.0,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
1,1.0,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
2,1.1951367854015253,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
2,1.365936222740183,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
3,2.8049860568843377,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
3,2.311263468335893,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
4,2.09095866731845,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
4,5.13475829809748,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
5,2.250219022824457,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
5,0.5072961204897405,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
6,0.5142978899991368,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
6,1.0922601346232157,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
7,0.6908294599346658,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
7,1.2985406402389559,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
8,1.5320773093153661,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
8,1.4230119371379715,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
9,2.3937528852011396,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
9,0.5720476269859132,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
10,1.6187836897619885,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
10,0.6549123560213518,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
11,0.9314443962597141,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
11,0.39736485713789355,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
12,0.49204937593917014,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
12,0.44190786668420917,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
13,0.5267953013821985,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
13,1.013509467325507,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
14,0.35754067849726345,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
14,0.21403531534280618,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
15,0.6247520438798019,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
15,0.585999288356183,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
16,0.3814439755434972,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
16,3.3907026705684835,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
17,0.4379116359740078,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
17,1.5782094130694497,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
18,0.5388290119483399,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
18,0.754086548064002,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
19,0.6207812337048423,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
19,0.9738658971169436,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
20,1.259609231509397,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
20,0.3373393699981646,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
21,1.213938868006259,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
21,0.23570218098996815,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
22,2.1606339269999277,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
22,0.32366797122223734,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
23,1.3002013736325044,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
23,0.14079276452293588,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
24,0.6737880803232431,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
24,0.13383512199334033,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
25,0.7866331108875262,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
25,0.15032241907654328,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
26,0.6016608585640221,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
26,0.14034045163829473,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
27,0.354919209564937,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
27,0.0350799811798034,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
28,0.28494109637164217,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
28,0.07065095626986655,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
29,0.2965432433094465,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
29,0.017948916733719577,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
30,0.6788854131249678,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
30,0.010359981535149445,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
31,0.33200174956145684,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
31,0.019929866523751512,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
32,0.24863513072583043,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
32,0.003449898079093896,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
33,0.7161067761355576,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
33,0.002661272721949654,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
34,0.12291475151278838,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
34,0.0034230769967763205,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
35,0.14520569805894246,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
35,0.0013468702388032055,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
36,0.14996497312543647,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
36,0.0010026198760600463,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
37,0.5147437125908042,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
37,0.000632356194970851,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
38,0.1147581618581877,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
38,0.00041900760325213016,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
39,0.08288971252950464,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
39,0.0004959885441467173,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
40,0.035633248463307385,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
40,0.0005644697838743383,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
41,0.0329632254869601,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
41,0.00047851965435814645,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
42,0.10634237353292468,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
42,0.00020468299356606726,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
43,0.03477629900182887,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
43,0.00014338124098210706,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
44,0.031360029587003874,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
44,0.0001190936277971733,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
45,0.07223759875672135,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
45,0.00011226775758009812,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
46,0.04801115680007458,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
46,2.5062766334875387e-05,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
47,0.01861003829221153,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
47,9.854220861441901e-05,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
48,0.03352081596335245,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
48,5.9419067731458735e-05,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
49,0.017510322660084735,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
49,8.173766408166907e-05,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
50,0.019460166603298357,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
50,1.8215156912163063e-05,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
51,0.004679809507332569,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
51,7.110709763773366e-06,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
52,0.005273328652035002,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
52,5.851653530453643e-06,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
53,0.0027007208521973108,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
53,6.6575074997544035e-06,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
54,0.002636328026555258,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
54,8.286799342718642e-06,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
55,0.002169191957173556,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
55,1.3710493806519889e-06,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
56,0.00191003816779418,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
56,1.0600971475246115e-06,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
57,0.0017150426269613073,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
57,9.641781810978727e-07,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
58,0.009930083691845294,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
58,7.615015053474027e-07,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
59,0.0046130656014859595,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
59,3.0324757515483435e-07,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
60,0.0024095100534448914,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
60,1.7985544155336978e-07,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
61,0.0018621156325045996,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
61,2.3732971912842683e-07,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
62,0.0032727794892400083,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
62,9.623322869832308e-08,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
63,0.0014876440089612614,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
63,8.96374294546467e-08,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
64,0.00037879970442043786,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
64,4.148286892835231e-08,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
65,0.0002955619957877583,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
65,6.055439778604337e-08,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
66,0.00030491846957363675,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
66,3.4058139047776113e-08,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
67,0.00028665415828997375,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
67,2.1839369926039505e-08,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
68,0.0006101242706220863,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
68,1.5618187215095465e-08,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
69,0.0007769507683949914,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
69,8.265719932809291e-09,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11695006699983423,0.7598904179999408,0.40542654000000766,0.0005626429997391824,1.5061001740000393,0.005962155000000113
70,0.0004433244749091881,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
71,0.0003651387210150864,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
72,0.00024227981920477254,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
73,0.00015543697487017008,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
74,0.000205877724661,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
75,0.00029472686727988347,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
76,0.0001615496553100436,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
77,0.00035213744533421035,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
78,0.0001226689117231809,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
79,0.0001245028710285636,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
80,0.00012274423908046107,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
81,3.853548546863833e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
82,2.373653759646089e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
83,3.443177060322764e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
84,1.8602217362290963e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
85,1.2855676832690266e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
86,2.254388691637313e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
87,7.62484845660253e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
88,2.1436792641989428e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
89,1.855752827281207e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
90,3.936582669915757e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
91,2.2191331939793544e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
92,1.7972744318343194e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
93,1.6326338324713003e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
94,4.587416049707026e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
95,2.4449000743181525e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
96,2.2333922854503386e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
97,1.370172833577246e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
98,7.099149644312584e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
99,5.64581129188457e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
100,3.7615558605650475e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
101,3.1041329540504536e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
102,2.0323505457804524e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
103,5.582037933370827e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
104,1.9510327517210906e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
105,9.723849071891504e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
106,8.065994993876853e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
107,9.250884726356714e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
108,8.690261910983892e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
109,5.9102751846047815e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
110,5.870302477570612e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
111,1.1314504463676911e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
112,1.0222872566260856e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
113,4.9061836235891384e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
114,2.7230330986110207e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
115,2.6858541033576236e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
116,3.649060004941078e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
117,2.59466277461983e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
118,1.4911903589650158e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
119,1.1388545357042705e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
120,1.965806171946936e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795
121,6.6997505828754095e-09,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11613609000005454,0.7285542370000258,0.6067289880002136,0.0005233430001680972,1.6712003609995918,0.0050560749000017795


==> numex/helmholtz_elliptic_tdg_mult.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
1,1.0,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
2,0.7611162170117656,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
2,0.6179616528352656,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
3,0.6293685047253803,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
3,0.3508087124943088,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
4,0.5342829300992011,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
4,0.16843681238101474,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
5,0.47289058262209777,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
5,0.09222776798907892,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
6,0.4334744336046733,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
6,0.057225879622987655,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
7,0.3950524233073878,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
7,0.05257973302110328,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
8,0.3702367721756896,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
8,0.049312697321392325,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
9,0.34920965154334577,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
9,0.04681110760207083,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
10,0.32540261637453066,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
10,0.04671096504994809,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
11,0.31258326117310165,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
11,0.045207599899246755,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
12,0.2974650332821501,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
12,0.04449493012481595,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
13,0.291321141888177,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
13,0.043722258499117976,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
14,0.28103844386080196,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
14,0.04280453540453737,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
15,0.27209438266625113,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
15,0.042090873531005116,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
16,0.2660538100348156,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
16,0.04128279320793902,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
17,0.252409802990109,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
17,0.04052272941158589,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
18,0.23992578278609503,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
18,0.03978560114398174,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
19,0.22162826808759495,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
19,0.039042464367145265,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
20,0.2088778372363361,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
20,0.038327744757567256,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
21,0.2021896015505166,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
21,0.03761985881272158,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
22,0.1933145337561314,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
22,0.03692556116369643,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
23,0.18779574435101543,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
23,0.03624583507962873,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
24,0.18597132652572587,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
24,0.0355768460975062,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
25,0.17368639049256576,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
25,0.034921190989734015,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
26,0.1703790448021862,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
26,0.03427735535290013,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
27,0.16669620207333402,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
27,0.03364527888548864,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
28,0.16333861911559902,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
28,0.03302505247102749,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
29,0.15535514368877673,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
29,0.03241612251909633,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
30,0.14804731862390602,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
30,0.03181847540314395,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
31,0.14823223734828675,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
31,0.031231845602618075,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
32,0.1437495938171506,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
32,0.030656012987715784,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
33,0.13705837603780935,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
33,0.030090814342876568,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
34,0.13394687990400972,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
34,0.029536027130077653,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
35,0.13086221754246272,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
35,0.02899147067392165,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
36,0.13071048487467285,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
36,0.028456955525704427,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
37,0.12984315476472233,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
37,0.02793229329330136,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
38,0.1234236276556591,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
38,0.027417305568503886,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
39,0.12233581853986261,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
39,0.026911812192550177,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
40,0.1210653225892485,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
40,0.02641563858659197,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
41,0.11750578740350015,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
41,0.02592861313267521,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
42,0.11237209871386519,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
42,0.025450566808475465,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
43,0.1079441224371334,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
43,0.024981334315195683,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
44,0.10517455982946709,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
44,0.0245207530528146,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
45,0.10254206013216591,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
45,0.024068663519830655,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
46,0.09820445860700767,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
46,0.023624909188086393,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
47,0.09670161067983224,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
47,0.023189336350027394,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
48,0.09542014820765263,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
48,0.022761794179643035,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
49,0.09238001938004413,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
49,0.022342134611711358,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
50,0.09177852852977744,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
50,0.021930212312106918,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
51,0.0895202716412171,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
51,0.021525884632198133,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
52,0.08807779515442152,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
52,0.02112901154754607,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
53,0.08669708950591305,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
53,0.020739455618529426,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
54,0.08263272158576566,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
54,0.02035708193864673,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
55,0.08032469465208979,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
55,0.01998175808833861,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
56,0.0774791458681432,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
56,0.01961335409005301,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
57,0.07305914594626592,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
57,0.019251742362228492,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
58,0.07183070628745786,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
58,0.018896797675680164,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
59,0.07015667838297192,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
59,0.01854839711012763,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
60,0.06811762952288535,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
60,0.018206420011442424,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
61,0.06899630017458588,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
61,0.01787074795006654,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
62,0.06637782947284131,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
62,0.01754126467993865,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
63,0.06706877446427939,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
63,0.01721785609823674,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
64,0.06596139983138229,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
64,0.016900410205770204,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
65,0.061647496736879234,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
65,0.01658881706840115,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
66,0.06219715531705302,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
66,0.01628296877874408,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
67,0.05975691897901778,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
67,0.01598275941898966,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
68,0.0580125305393896,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
68,0.015688085024049805,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
69,0.058758411130765846,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
69,0.015398843545775372,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
70,0.05674189140015097,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
70,0.015114934817256976,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
71,0.05677673008136904,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
71,0.014836260518621353,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
72,0.055557977514828376,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
72,0.01456272414253793,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
73,0.05435993822490603,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
73,0.014294230961076342,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
74,0.05428363140926853,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
74,0.014030687992743027,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
75,0.05294636777210054,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
75,0.013772003970406172,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
76,0.052786603033822606,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
76,0.01351808930956999,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
77,0.05225692156681925,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
77,0.013268856077511269,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
78,0.05054916553599997,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
78,0.013024217962546245,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
79,0.049945820728805115,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
79,0.012784090244490714,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
80,0.048518193896872085,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
80,0.012548389765073243,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
81,0.04720171044037985,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
81,0.012317034899194848,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
82,0.04713993374637856,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
82,0.012089945526799288,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
83,0.04565471078968133,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
83,0.011867043004826114,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
84,0.04510863089681193,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
84,0.01164825014023726,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
85,0.043500559938928,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
85,0.011433491163280895,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
86,0.041432691904327315,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
86,0.01122269170106334,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
87,0.04032590760104498,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
87,0.011015778751961705,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
88,0.03935826180417354,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
88,0.010812680660240392,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
89,0.038910691244972075,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
89,0.010613327091360146,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
90,0.038909260164749195,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
90,0.010417649007406257,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
91,0.038416651710844296,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
91,0.010225578643521983,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
92,0.03784680386202112,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
92,0.010037049484053708,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
93,0.03703755601192793,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
93,0.009851996239741012,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
94,0.036229823491070276,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
94,0.009670354825095703,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
95,0.03587916171395109,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
95,0.009492062336166354,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
96,0.035291469403133394,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
96,0.009317057028734066,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
97,0.03451368594569857,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
97,0.009145278297044297,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
98,0.03417569700719305,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
98,0.008976666652590453,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
99,0.03337537264820142,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
99,0.008811163703723415,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
100,0.03193525809202609,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
100,0.008648712135478789,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
101,0.03127607567425308,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
101,0.008489255689408674,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
102,0.030816304284140703,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
102,0.008332739144423278,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
103,0.0309649757646474,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
103,0.008179108297497973,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
104,0.03141968843789119,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
104,0.008028309945047466,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
105,0.03078882526435833,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
105,0.007880291864206017,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
106,0.030343921588175022,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
106,0.007735002795137819,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
107,0.029273584687593515,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
107,0.007592392423041276,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
108,0.028351222599089974,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
108,0.007452411360661919,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
109,0.02833541965665447,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
109,0.0073150111313768675,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
110,0.027601941583701103,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
110,0.007180144152379193,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
111,0.028190721914053262,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
111,0.0070477637180724455,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
112,0.027777319668668768,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
112,0.006917823983975494,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
113,0.02685976906479903,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
113,0.00679027995085919,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
114,0.026726836825082454,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
114,0.006665087449155108,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
115,0.025490060003567325,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
115,0.006542203123599681,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
116,0.025316830524476818,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
116,0.006421584418385542,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
117,0.02530586051722916,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
117,0.006303189562223608,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
118,0.024842126484906715,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
118,0.006186977553917355,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
119,0.024990437474644727,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
119,0.006072908148290394,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
120,0.023891934417905374,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
120,0.0059609418421510295,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
121,0.02333917702983266,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
121,0.005851039860623854,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
122,0.022772803959486738,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
122,0.005743164143714607,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
123,0.02191614017129657,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
123,0.005637277333127864,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
124,0.021846426164758615,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
124,0.005533342759428783,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
125,0.021413802556054313,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
125,0.005431324429111719,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
126,0.021216928477414104,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
126,0.005331187012421648,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
127,0.020751372137902655,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
127,0.005232895830921049,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
128,0.019792494498933794,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
128,0.005136416845508008,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
129,0.019507561957837538,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
129,0.005041716644723043,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
130,0.01912748353079268,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
130,0.004948762433101319,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
131,0.01892697678843527,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
131,0.004857522019761138,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
132,0.018986234277665166,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
132,0.004767963807406782,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
133,0.018364433943407945,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
133,0.004680056781264105,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
134,0.01811217105051977,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
134,0.004593770498408534,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
135,0.01760798396081653,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
135,0.004509075077149815,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
136,0.016942276780274754,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
136,0.004425941186733104,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
137,0.01687585527299264,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
137,0.004344340037206186,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
138,0.016756247938699603,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
138,0.004264243369382466,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
139,0.0166316347775386,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
139,0.004185623445172457,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
140,0.016499732763560013,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
140,0.004108453037743578,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
141,0.01592481096590207,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
141,0.004032705422378929,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
142,0.015550041209196666,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
142,0.003958354367013261,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
143,0.015223257239731407,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
143,0.003885374123284333,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
144,0.015082298415791404,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
144,0.003813739417485636,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
145,0.014904551720320958,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
145,0.0037434254419293727,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
146,0.014912172625003026,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
146,0.0036744078462673194,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
147,0.014599262393807582,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
147,0.0036066627291492757,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
148,0.014110779973608625,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
148,0.0035401666298403786,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
149,0.01375237492649988,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
149,0.0034748965202116688,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
150,0.013286629627143786,sweep,4,6.0,0.5,0.5,0,59104.6875,0.11819289400000343,0.6745728850000887,1.0459680609997122,0.0005534369997803879,2.0711575600003016,0.006973120406664748
150,0.0034108297966349787,sweep,4,6.0,0.5,0.5,1,67088.25,0.11261479199993119,0.7672608919997401,1.1624390019997008,0.0005607530001725536,2.2476685530000395,0.007749593346664673
1,1.0,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
1,1.0,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
2,0.7595769344239448,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
2,0.736342529560088,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
3,0.8406855075932129,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
3,0.6634775144576192,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
4,1.942455883746515,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
4,0.2959855456137677,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
5,0.4778185433258029,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
5,0.23488060943495437,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
6,0.2562061050720472,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
6,0.2716850302521062,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
7,0.22715088493690747,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
7,0.5700935457982221,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
8,0.36022521493855086,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
8,0.3576929093254845,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
9,0.9468079056859525,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
9,0.08832956085628335,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
10,2.996061288086733,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
10,0.02890005682939122,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
11,1.4265819559552277,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
11,0.010761268670999543,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
12,0.8328504510684777,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
12,0.007153786869854599,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
13,3.766356467249619,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
13,0.0013509520974806367,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
14,0.3629863629168641,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
14,0.0006448121599404831,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
15,0.18499284046979195,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
15,0.00019440081772493077,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
16,0.3111996440604666,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
16,0.00011116399117714739,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
17,0.47650445714505774,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
17,1.8249422910075917e-05,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
18,0.06611025144972733,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
18,7.847019111515975e-06,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
19,0.048708636912689646,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
19,2.1931746413148373e-06,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
20,0.03920641543431674,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
20,4.869528762191647e-07,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
21,0.03752572562153532,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
21,1.8788245329153764e-07,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
22,0.023568051822753934,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
22,8.938695981015405e-08,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
23,0.02633794710417397,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
23,2.612147690506377e-08,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
24,0.011378812231360488,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
24,9.959653452678008e-09,cg_sweep,4,6.0,0.5,0.5,1,67088.25,0.11668955899995126,0.7828381100002844,0.2310167610003191,0.00048782599969854346,1.354619207000269,0.010044207000013874
25,0.009371761335781903,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
26,0.012084677769536022,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
27,0.002814854951717776,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
28,0.0011413229750830921,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
29,0.0012800129203906553,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
30,0.001406654521605818,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
31,0.001268764494410546,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
32,0.0005037191189827463,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
33,0.0004099334861214422,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
34,0.0003831921182138937,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
35,0.0003387044386948665,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
36,5.298609384819509e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
37,2.3656063770295097e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
38,1.7874028654442665e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
39,1.0310628400644322e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
40,5.032015518590832e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
41,3.074887197395186e-05,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
42,3.1902717566250953e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
43,1.463469745259101e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
44,1.2181447011023661e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
45,2.0971083629846604e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
46,1.2520856150130992e-06,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
47,4.935214930258832e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
48,8.861423093061871e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
49,2.8817238180477715e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
50,1.8491404072112343e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
51,1.401871537699349e-07,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
52,2.4461531227758018e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
53,2.3293455585134756e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
54,1.1603240082294697e-08,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726
55,6.016414537296166e-09,cg_sweep,4,6.0,0.5,0.5,0,59104.6875,0.11679440100033389,0.683486097000241,0.3798509179996472,0.000512532999891846,1.4045571239998935,0.007034276259252726


==> numex/helmholtz_hyperbolic_dg_add.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
1,1.0,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
2,1.1968465803728767,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
2,0.8879307285207464,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
3,1.2897692618511716,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
3,1.056451313607008,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
4,1.1253109907955696,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
4,0.8486891053097444,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
5,0.9507807033169926,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
5,0.7357107548960946,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
6,0.8826415716706351,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
6,0.6395981235620247,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
7,0.8278840369322726,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
7,0.5461136138798126,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
8,0.763032577904137,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
8,0.5037682143611404,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
9,0.7191182952422825,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
9,0.3757499842916017,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
10,0.6205680415989661,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
10,0.32341150378114136,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
11,0.6386979394076778,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
11,0.24748192572991792,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
12,0.5504515585906289,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
12,0.1940793037743074,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
13,0.5663088122107548,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
13,0.16790907597229454,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
14,0.510916088958597,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
14,0.13777309803576748,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
15,0.5029305715009826,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
15,0.1251452928994451,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
16,0.46027284557454945,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
16,0.10693747840387051,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
17,0.4656469139090544,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
17,0.09852320175779561,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
18,0.4364102253808232,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
18,0.08760071808345074,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
19,0.42292105796424845,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
19,0.08045815362214416,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
20,0.40670341058131276,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
20,0.07229260823364342,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
21,0.40043786316715635,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
21,0.06644858096530996,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
22,0.3707189596439771,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
22,0.05996943898918139,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
23,0.36872708788597225,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
23,0.05558983874469508,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
24,0.3435408461928773,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
24,0.050098073377553315,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
25,0.3418591947670439,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
25,0.04682940421613253,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
26,0.3245807205101443,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
26,0.042009595458020445,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
27,0.31820417710306104,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
27,0.03948983949263443,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
28,0.30817510340257925,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
28,0.035373169037276976,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
29,0.29542436513006526,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
29,0.03337219749420357,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
30,0.28036204897305533,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
30,0.029983294176748047,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
31,0.2840509834235128,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
31,0.028320510439675286,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
32,0.25359182393232765,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
32,0.025547392035772137,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
33,0.2675549634715135,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
33,0.024111360686791386,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
34,0.2423647552854749,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
34,0.02182560926893202,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
35,0.2521186705808831,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
35,0.020572856290388485,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
36,0.2323391236579097,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
36,0.018673876897286026,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
37,0.24565246515505906,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
37,0.01758314861572409,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
38,0.22631007733033998,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
38,0.01599010914184071,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
39,0.23215853632044794,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
39,0.015047821103931554,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
40,0.22061436427725128,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
40,0.0136998803496892,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
41,0.2198654695839212,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
41,0.012891522082831572,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
42,0.21116335896417956,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
42,0.011744941106438395,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
43,0.2146934821953489,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
43,0.011053694509874595,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
44,0.20157920168429644,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
44,0.010076290726467435,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
45,0.21124563779108002,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
45,0.00948457256187311,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
46,0.19029623972681856,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
46,0.00865173992593631,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
47,0.20728216655736229,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
47,0.008143342075233448,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
48,0.18427724962741987,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
48,0.007435069566077068,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
49,0.2013444632777316,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
49,0.0069961393351520235,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
50,0.18446033879762933,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
50,0.006394967632755428,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
51,0.19326721237166453,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
51,0.0060143771672726155,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
52,0.18144661943396984,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
52,0.005504661442788265,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
53,0.18434842731495726,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
53,0.005173732309764341,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
54,0.17570260554540465,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
54,0.004741541422181397,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
55,0.17782160455430235,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
55,0.004453450104535066,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
56,0.1709133137296202,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
56,0.004086597458403833,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
57,0.17350869443269804,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
57,0.0038358044594555265,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
58,0.16587087276664286,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
58,0.0035238614741346036,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
59,0.1674165188578574,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
59,0.003305684785551009,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
60,0.1604179942598385,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
60,0.0030399012835874355,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
61,0.15818365847966287,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
61,0.0028502527042585345,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
62,0.15525615979191795,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
62,0.002623377415455293,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
63,0.1486341880726849,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
63,0.002458627932616056,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
64,0.1498737375426431,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
64,0.0022646746525611552,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
65,0.1408301048479985,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
65,0.002121595458651047,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
66,0.1427773025292919,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
66,0.001955605295157976,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
67,0.13553437793163758,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
67,0.0018313427666617715,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
68,0.13724527055611183,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
68,0.0016891757368145295,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
69,0.1312472097021535,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
69,0.001581232568004272,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
70,0.1358727433469864,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
70,0.0014594015519937146,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
71,0.12768725069063208,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
71,0.0013656108598292024,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
72,0.13457665513606565,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
72,0.0012611569946799545,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
73,0.1225660917656667,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
73,0.001179648201632239,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
74,0.13000201664292083,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
74,0.0010900494037092776,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
75,0.11728828004434091,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
75,0.0010192099281724758,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
76,0.12317185232485281,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
76,0.0009423125298522856,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
77,0.1136149034353468,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
77,0.0008807500198860159,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
78,0.11641433570837445,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
78,0.0008147151383545063,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
79,0.10966913952343597,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
79,0.0007612236861868165,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
80,0.1107966057277187,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
80,0.000704482687129874,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
81,0.10576847579618265,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
81,0.0006580145221993832,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
82,0.10506628951928895,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
82,0.0006092304846735609,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
83,0.10157649942256344,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
83,0.0005688730728528844,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
84,0.09945478691236684,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
84,0.0005269069109340752,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
85,0.09704069850791976,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
85,0.0004918645478069943,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
86,0.09576279603208142,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
86,0.00045574532776020257,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
87,0.09421773082345178,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
87,0.0004253240887483506,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
88,0.09263902715603427,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
88,0.00039422336071149395,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
89,0.09246602139382969,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
89,0.0003678184234249341,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
90,0.08924889202857793,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
90,0.00034102835370048915,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
91,0.08943039251189873,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
91,0.00031811300542502016,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
92,0.08678338422231603,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
92,0.00029502796326401733,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
93,0.08510439129151619,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
93,0.0002751438890141016,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
94,0.0845613588864012,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
94,0.00025524503763805345,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
95,0.08177031397687451,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
95,0.00023799368162408507,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
96,0.08275696529073939,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
96,0.00022083609080165672,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
97,0.07987955909720165,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
97,0.0002058709894978249,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
98,0.08184679041200235,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
98,0.00019107281786855514,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
99,0.07779337808434048,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
99,0.00017809284003031733,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
100,0.08018879336335887,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
100,0.0001653262028252711,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
101,0.07513588161221413,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
101,0.00015406963186760287,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
102,0.07781950048767175,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
102,0.0001430528473079249,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
103,0.07346111917542106,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
103,0.00013329222958285484,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
104,0.0754492976016183,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
104,0.00012378320707267444,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
105,0.07268201077840068,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
105,0.0001153208802690467,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
106,0.0730388052480959,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
106,0.00010711146794915322,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
107,0.07106414273721465,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
107,9.977568224510427e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
108,0.07075669614497089,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
108,9.268683010543563e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
109,0.06866486369430766,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
109,8.632838028044124e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
110,0.06856796668229428,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
110,8.020600126294805e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
111,0.06634242287524189,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
111,7.469529780696278e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
112,0.06647431922528227,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
112,6.940672743531833e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
113,0.06496046391156102,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
113,6.463124572105308e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
114,0.0645320704670425,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
114,6.006221434687085e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
115,0.0639905843914012,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
115,5.592427110251681e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
116,0.06280029365207268,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
116,5.197631407999119e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
117,0.0625869547232266,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
117,4.83911287634165e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
118,0.061133108856794544,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
118,4.497936990663578e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
119,0.061139066096100016,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
119,4.1873375040350925e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
120,0.059146753133668725,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
120,3.8924627879220535e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
121,0.059488726452033125,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
121,3.6233997313844265e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
122,0.056624296923433994,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
122,3.368513694980252e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
123,0.057652400017497656,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
123,3.135450488015742e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
124,0.05410359076801204,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
124,2.9151070511029296e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
125,0.056032705869258036,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
125,2.7132417231568008e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
126,0.052027900609486866,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
126,2.5227411658195776e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
127,0.054598853224576825,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
127,2.347909483040605e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
128,0.05037342249591377,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
128,2.1831952485826385e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
129,0.053372972829424936,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
129,2.0317865194544483e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
130,0.04914549877160064,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
130,1.8893564567833208e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
131,0.052238929008389064,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
131,1.758240373647765e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
132,0.048283438497568,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
132,1.635070367020731e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
133,0.05080018456230341,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
133,1.5215334464723694e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
134,0.04736877760747741,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
134,1.4150116801432062e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
135,0.049037834366118464,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
135,1.3167020515668362e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
136,0.046071086129131814,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
136,1.224572408587396e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
137,0.04703770903968383,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
137,1.139451862579188e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
138,0.04458987292355885,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
138,1.05976517212186e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
139,0.04516651393695527,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
139,9.86067521384251e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
140,0.043237668735540045,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
140,9.171395519324927e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
141,0.04380169752745083,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
141,8.533344830729791e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
142,0.042112307702255054,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
142,7.937097349779415e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
143,0.04263110547083622,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
143,7.384714322851924e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
144,0.04133570319842984,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
144,6.868919190373454e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
145,0.04146685824974211,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
145,6.390718382666456e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
146,0.04064977871172667,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
146,5.944501604068506e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
147,0.04048838983943793,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
147,5.530534074199891e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
148,0.039413320152307044,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
148,5.144495221554636e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
149,0.03975952326946945,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
149,4.786143637650854e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
150,0.03769282324929815,sweep,4,6.0,0.5,0.5,0,136546.875,0.06935176100023455,1.0992720150002242,1.0040336950000892,1.1050001376133878e-06,2.30388009599983,0.006693557966667261
150,4.452155380963293e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.07021329899998818,1.1880824210002174,1.1310670140001093,5.940000846749172e-07,2.526457269000275,0.007540446760000729
1,1.0,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
1,1.0,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
2,0.80476857694305,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
2,1.050497589293902,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
3,1.1591020259692675,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
3,0.7971253330098391,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
4,1.118037501273735,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
4,0.8826543984239534,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
5,0.8647037046586673,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
5,0.9200613459324543,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
6,2.5759041897230057,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
6,0.9058669222089402,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
7,3.2380282492976438,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
7,0.8347715845025683,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
8,1.6419997598607927,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
8,0.7547134053786728,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
9,0.6626231007609541,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
9,2.26658576276563,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
10,0.934770183516813,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
10,2.7634909450325478,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
11,0.5961675516287777,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
11,1.341090616039543,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
12,0.7933847869999752,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
12,0.38699077776869795,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
13,0.7456926823601281,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
13,0.22448803122762725,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
14,0.5408625865913052,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
14,0.14171118117919382,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
15,0.29917753141122333,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
15,0.18705563246261997,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
16,0.5045882744785465,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
16,0.22271631018362092,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
17,0.5381581394926082,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
17,0.03541116778498853,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
18,0.14217795433109381,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
18,0.04127083026546163,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
19,0.09944710314623252,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
19,0.02413391744401151,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
20,0.10403399867881823,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
20,0.02153872294059718,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
21,0.2765737459047719,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
21,0.04209342712532934,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
22,0.0887805064164872,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
22,0.023889654009722105,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
23,0.0787808297639293,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
23,0.03500626379416537,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
24,0.08701994725938929,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
24,0.008108981820494347,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
25,0.06062000636796844,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
25,0.005207966481995976,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
26,0.043237769947449996,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
26,0.004108544687718342,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
27,0.03867620375297509,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
27,0.005801681594078167,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
28,0.02074053964486867,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
28,0.008649257169383947,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
29,0.028500658837067892,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
29,0.002964538371576127,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
30,0.04670503996841921,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
30,0.0014456388878476007,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
31,0.031893820379909184,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
31,0.0012549374574367294,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
32,0.011258047716174698,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
32,0.0006060782840230837,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
33,0.0157971419975283,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
33,0.0005388297524940974,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
34,0.026858032760209438,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
34,0.0008540196743563365,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
35,0.021654353704845405,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
35,0.00033029552213027384,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
36,0.004646355658689906,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
36,0.00020725633530418658,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
37,0.0033007547189826962,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
37,0.0002960914066635912,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
38,0.003461868105362119,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
38,0.00012912144578394432,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
39,0.01937430199726832,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
39,0.00015304515903855043,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
40,0.007365352944037997,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
40,3.920023359362745e-05,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
41,0.002739899317719115,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
41,6.273941641269263e-05,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
42,0.0038652794286303813,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
42,2.076733758713754e-05,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
43,0.0017439131279404464,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
43,2.131601307597177e-05,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
44,0.0011724596984266802,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
44,1.2159005747421055e-05,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
45,0.0010427702170030862,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
45,6.925049912922596e-06,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
46,0.0024150720237604466,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
46,4.266693794469019e-06,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
47,0.003389079663512119,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
47,3.919439286123843e-06,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
48,0.0008332743635414429,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
48,2.7761853570073683e-06,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
49,0.0006994355195195729,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
49,5.8315982716197126e-06,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
50,0.000618544178009862,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
50,1.9680434844150845e-06,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
51,0.0005054388809897766,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
51,1.6465747916770442e-06,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
52,0.00039095660972277,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
52,1.1292083954821165e-06,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
53,0.00038019431231232746,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
53,2.599536366380664e-06,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
54,0.00044191705102548327,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
54,4.541399698041071e-07,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
55,0.0004054677903171274,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
55,1.5995033205838815e-06,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
56,0.00021538855719471285,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
56,3.3889732829424087e-07,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
57,0.0001842494653540066,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
57,2.1988115464399416e-07,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
58,0.000217139698861658,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
58,1.113566601885063e-07,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
59,8.160847345134564e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
59,1.338906674723024e-07,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
60,7.436438227855799e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
60,1.512865250996071e-07,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
61,7.021919956216104e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
61,7.050688241719712e-08,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
62,8.064052923403014e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
62,4.468680365979487e-08,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
63,9.809424523976052e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
63,1.5479481960280684e-07,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
64,0.00011354681241112298,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
64,1.1913669865634231e-08,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
65,6.364303630075418e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
65,9.003452835553343e-09,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.0676806060000672,1.2248111520002567,0.5752630669999235,3.2499974622623995e-07,2.0031543039999633,0.008988485421873804
66,3.8975723488877334e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
67,3.401828959909897e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
68,1.5134066159459541e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
69,1.1238250909248312e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
70,1.0229102197509378e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
71,2.6834546975681915e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
72,1.8258486808450562e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
73,9.470178601242324e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
74,7.375915086745749e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
75,5.871955188213125e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
76,5.268264161944842e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
77,3.652265959844963e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
78,1.4293432125970634e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
79,1.2731783665695014e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
80,1.2770003421932194e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
81,1.6201565047040556e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
82,4.247211058457719e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
83,4.446389440533508e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
84,1.349228792613036e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
85,1.0986067919905842e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
86,9.757394064955128e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
87,1.6171625411622374e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
88,8.7758299535344e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
89,1.3393913669619017e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
90,5.048301461974177e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
91,2.5722915780080686e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
92,1.3495986866464884e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
93,1.8525002656264257e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
94,1.3921554114300798e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
95,3.759454481793326e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
96,2.6701105141831064e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
97,5.82652734581972e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
98,3.7625083382767004e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
99,3.87248841729807e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
100,3.825444336993947e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
101,4.046182883564562e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
102,7.103558953636783e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
103,1.6002012967969503e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
104,1.5418850078759988e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
105,1.690703729659306e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
106,1.4295047288038442e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
107,1.4338945073678857e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517
108,7.2292188176022835e-09,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.06553934600015054,1.0890306119999877,0.7964790999999423,1.030000021273736e-06,2.08264714500001,0.007443729906541517


==> numex/helmholtz_hyperbolic_dg_mult.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
1,1.0,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
2,0.957796370187382,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
2,0.7399389088705864,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
3,0.8332709394922693,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
3,0.47111723939495875,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
4,0.745378806323196,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
4,0.21887184290573464,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
5,0.6612822779975314,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
5,0.08320882907213341,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
6,0.5683278310069991,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
6,0.030416735202783537,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
7,0.5254978546105439,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
7,0.012525709849946411,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
8,0.4879385320445766,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
8,0.006059083623237763,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
9,0.43992427065192613,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
9,0.0027343853236422378,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
10,0.4140963596557929,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
10,0.001247565602220057,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
11,0.37910003611924115,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
11,0.0005903967913678626,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
12,0.35389629302517656,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
12,0.00027434577590603815,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
13,0.3168845877789151,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
13,0.00012868613601306746,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
14,0.29547907687306124,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
14,6.132670446507486e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
15,0.2787319118741202,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
15,2.8612767420479872e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
16,0.26873888032800974,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
16,1.2936487571414435e-05,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
17,0.26080242715878305,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
17,5.84437179841058e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
18,0.255437385070761,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
18,2.6820937226047997e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
19,0.24656042166420436,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
19,1.2408340898357057e-06,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
20,0.2307564251283075,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
20,5.795459466502246e-07,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
21,0.21691760231197804,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
21,2.7540099992172073e-07,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
22,0.21276058388535612,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
22,1.329725630071283e-07,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
23,0.21168212444451168,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
23,6.4642579537045e-08,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
24,0.20658878006758272,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
24,3.134319676999242e-08,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
25,0.1964972059462845,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
25,1.5036148110661725e-08,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
26,0.18558251489515848,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
26,7.099748855273582e-09,sweep,4,6.0,0.5,0.5,1,155390.625,0.06864093200010757,1.2126500919998762,0.3644187299996702,2.1339997147151735e-06,1.8007853879998947,0.014016104999987315
27,0.17901751001369556,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
28,0.17434863492264077,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
29,0.16727263224724906,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
30,0.15761679372235354,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
31,0.1505095014540151,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
32,0.1460862793694485,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
33,0.1425770202753935,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
34,0.13965820689739086,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
35,0.13579749097131047,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
36,0.13094667807150168,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
37,0.12492432073906186,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
38,0.11859127631183872,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
39,0.11343277431594992,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
40,0.10869409430166452,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
41,0.10387783024395345,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
42,0.09933769853818179,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
43,0.0961257912244029,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
44,0.09471622779037006,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
45,0.09478099773165007,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
46,0.0946584906804244,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
47,0.09312748514114565,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
48,0.09127859449745908,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
49,0.08961581718363715,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
50,0.08829495366014634,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
51,0.08738054398917891,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
52,0.08616514004556444,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
53,0.08476686030052409,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
54,0.08246567632758911,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
55,0.07884364662906418,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
56,0.075559310378083,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
57,0.073409685149851,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
58,0.07162792357111208,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
59,0.06993802872284881,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
60,0.06789980198294415,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
61,0.06557890188546933,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
62,0.06361876273105255,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
63,0.06226862682981015,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
64,0.06169794363979776,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
65,0.061399330492680405,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
66,0.06084923041909089,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
67,0.06014922150993924,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
68,0.059152662963165376,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
69,0.05782718606615942,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
70,0.05632440986987081,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
71,0.05521335499785655,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
72,0.054811314488844555,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
73,0.054683859808411964,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
74,0.05431521405911475,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
75,0.05351165697596202,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
76,0.052514255431765106,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
77,0.05143168014651569,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
78,0.0501672787419997,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
79,0.048915718254896476,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
80,0.04765782569011724,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
81,0.04648413163718345,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
82,0.045623381960602116,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
83,0.04496004977097129,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
84,0.044209703232288525,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
85,0.04314513370520192,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
86,0.041952674074290215,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
87,0.041040708328586736,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
88,0.04053755012814478,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
89,0.04029003956017402,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
90,0.03987879347985588,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
91,0.039046629016802066,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
92,0.037946868002491925,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
93,0.0368996801534743,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
94,0.036124599934696404,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
95,0.035471991007279664,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
96,0.03467004281737899,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
97,0.03369692652158233,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
98,0.03268008678078226,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
99,0.03176165052598842,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
100,0.03102090910200496,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
101,0.030477445042331724,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
102,0.030088272168558028,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
103,0.029708856051788402,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
104,0.029205343727548592,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
105,0.028520717687215855,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
106,0.027685841164908735,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
107,0.026813040030558184,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
108,0.02599335299757492,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
109,0.025251106099352563,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
110,0.024601814335016483,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
111,0.024087907200710138,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
112,0.023739283888958462,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
113,0.02352625805219652,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
114,0.02335727860882269,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
115,0.02313050224153698,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
116,0.022803850960998812,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
117,0.022370523489960225,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
118,0.021863199821813957,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
119,0.02137729152217264,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
120,0.020985354206276875,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
121,0.02070149172564217,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
122,0.020512298694196053,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
123,0.02038881412903944,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
124,0.020279556994315922,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
125,0.020096546330475435,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
126,0.01978124020086331,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
127,0.01936551528257613,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
128,0.018924495841148116,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
129,0.018503131480289585,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
130,0.018102118975683992,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
131,0.017706141411079186,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
132,0.01732160509708625,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
133,0.01698582747703193,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
134,0.016711748066985718,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
135,0.016451656159042184,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
136,0.016149974578580563,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
137,0.01580589193320189,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
138,0.01547264847804517,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
139,0.015194154147356224,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
140,0.014960505366683412,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
141,0.01473506478546721,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
142,0.014485581363294293,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
143,0.014179138865636525,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
144,0.013791815352268122,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
145,0.013332181745395395,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
146,0.012841912785641603,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
147,0.012379943046729043,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
148,0.01199843605458153,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
149,0.01171958072235628,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
150,0.011532364875109674,sweep,4,6.0,0.5,0.5,0,136546.875,0.06992983899999672,1.1414693440001429,1.9764305840003544,1.4030001693754457e-06,3.349053923000156,0.013176203893335696
1,1.0,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
1,1.0,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
2,10.26268371063851,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
2,0.6982224261820765,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
3,10.535941607487372,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
3,1.4203311338677078,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
4,0.5622415403023763,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
4,0.5557367938636592,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
5,0.6651431408424371,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
5,0.06245300283379903,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
6,0.31520073266514276,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
6,0.020952287630545473,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
7,0.6110064143499756,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
7,0.009952336391955325,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
8,0.21256565954172166,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
8,0.012740667292913866,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
9,0.1779358866234855,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
9,0.0020106037127946724,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
10,0.0765343657919419,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
10,0.000677914723700825,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
11,0.03536135090668647,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
11,0.0005397488037166265,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
12,0.023422781141629018,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
12,7.295033283973773e-05,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
13,0.02583828404924214,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
13,2.4667785544889163e-05,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
14,0.06973049632598319,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
14,6.603547353680838e-06,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
15,0.01318652978735205,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
15,5.367533183509588e-06,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
16,0.006076837369386717,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
16,9.55392518677832e-07,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
17,0.005740139390658287,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
17,8.44534764604016e-07,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
18,0.0027734361725835753,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
18,1.2041807057880589e-07,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
19,0.002372959913765054,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
19,4.677449886654754e-08,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
20,0.004833572100838282,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
20,1.1398511205029241e-08,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
21,0.0055421333951300965,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
21,3.1380823325811578e-09,cg_sweep,4,6.0,0.5,0.5,1,155390.625,0.07083123299980798,1.109541430000263,0.29374028100028227,3.8400003177230246e-07,1.640359461999651,0.014687014050014113
22,0.0007348470350024025,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
23,0.0004994300249901884,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
24,0.0006601355873236092,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
25,0.0005755246403702209,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
26,0.00020881411845578667,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
27,0.0002151268241105295,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
28,5.697925187628221e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
29,4.483604163261658e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
30,6.919495941339998e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
31,3.5294456265239896e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
32,2.1494901489193243e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
33,1.0345457559606718e-05,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
34,7.462237132280885e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
35,5.4093061444010535e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
36,4.529635942399393e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
37,1.0482349370982162e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
38,1.3230843370597943e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
39,1.1872747440787121e-06,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
40,7.372064818105426e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
41,4.015375530972774e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
42,2.8170726653287455e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
43,1.3875761500521313e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
44,1.491059056582582e-07,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
45,8.071220422746443e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
46,4.0118814968014065e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
47,2.5664889492978922e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
48,1.0601008175148455e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
49,1.3454974447976407e-08,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996
50,4.631841757005176e-09,cg_sweep,4,6.0,0.5,0.5,0,136546.875,0.07393356800002948,1.14609990200006,0.6451703299999281,5.320002856024075e-07,2.045616554999924,0.01316674142856996


==> numex/helmholtz_hyperbolic_hdg_add.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
2,18.361368538932766,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
3,17.16590819939348,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
4,15.299335995727962,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
5,16.201958871419528,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
6,15.808578379244986,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
7,16.533405154900755,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
8,17.16883325519182,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
9,17.079382797949137,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
10,17.360797443868936,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
11,17.360738606893285,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
12,17.114819027074425,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
13,17.88273703259516,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
14,18.134966019238757,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
15,19.58650664790991,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
16,21.339195519468877,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
17,22.776081578092153,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
18,25.96981849301947,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
19,27.204317517742737,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
20,31.19655423948307,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
21,32.8908748390711,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
22,37.2153737589246,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
23,40.34925383673362,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
24,45.603009634612285,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
25,50.92301548217269,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
26,58.80836591421489,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
27,66.12818011276363,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
28,77.98844522860095,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
29,86.5225335732095,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
30,102.1405324780634,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
31,111.83237047260403,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
32,130.37030703933186,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
33,142.39016070836007,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
34,164.9337432035709,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
35,181.12622887807834,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
36,212.26869847354698,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
37,234.56471544570684,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
38,280.0839880596912,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
39,310.44756607847296,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
40,373.1579016084051,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
41,413.6166322068609,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
42,493.4887551807922,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
43,546.2264820383699,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
44,645.4119671890353,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
45,714.1714253515954,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
46,841.8559761643547,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
47,934.7969082077789,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
48,1106.7519188674114,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
49,1237.7613060188928,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
50,1470.3059718284762,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
51,1656.08007828154,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
52,1961.6302474691377,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
53,2218.1238075295014,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
54,2609.0838480039547,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
55,2953.965558905348,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
56,3452.7770875382726,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
57,3914.933755807474,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
58,4562.588096528453,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
59,5191.84239520112,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
60,6048.238961601031,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
61,6916.137744758674,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
62,8052.962473423615,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
63,9244.852914846946,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
64,10741.666449182609,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
65,12353.98969797687,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
66,14308.79623079925,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
67,16464.89689943574,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
68,19018.80943562229,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
69,21899.970139276054,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
70,25263.517515733573,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
71,29136.476418484133,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
72,33603.42048656096,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
73,38828.3829940278,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
74,44776.87582136896,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
75,51805.038442231904,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
76,59707.37076069981,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
77,69101.23954134261,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
78,79569.05094029133,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
79,92071.14195141877,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
80,105942.10985333529,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
81,122581.20057544934,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
82,141024.08449444658,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
83,163220.10977649112,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
84,187827.73585402922,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
85,217471.61879170316,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
86,250343.4531546437,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
87,289884.3573351513,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
88,333751.75411342364,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
89,386369.4308336699,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
90,444835.00794470584,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
91,514755.11713283893,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
92,592674.6125357096,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
93,685612.4308726245,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
94,789580.7076023454,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
95,913249.7622343919,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
96,1052139.2989261611,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
97,1216805.9802158754,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
98,1402389.534710367,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
99,1621580.1565992245,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
100,1869396.9740675234,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
101,2160963.1237953147,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
102,2491639.442269175,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
103,2879357.7217234746,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
104,3320506.3939908077,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
105,3836256.1852469263,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
106,4424948.814784753,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
107,5111435.794112187,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
108,5897245.940344111,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
109,6811370.560267123,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
110,7860221.3342854185,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
111,9077505.118271137,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
112,10476889.598650264,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
113,12097644.42660775,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
114,13963957.647410432,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
115,16121899.456847746,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
116,18610509.207205027,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
117,21484335.998168346,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
118,24802850.997984476,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
119,28631280.32579798,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
120,33056665.2793964,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
121,38157905.34421341,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
122,44058843.99198879,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
123,50856414.22948022,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
124,58723343.54586545,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
125,67781091.38466907,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
126,78267064.8068664,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
127,90336698.3623964,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
128,104312482.3345645,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
129,120397121.96989895,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
130,139024248.34076783,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
131,160462236.42271647,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
132,185289097.29273447,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
133,213864431.3760661,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
134,246953398.46648517,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
135,285042646.01940423,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
136,329140050.9985342,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
137,379909509.13610554,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
138,438674047.76511854,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
139,506344401.3977148,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
140,584652903.1150934,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
141,674852322.5818652,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
142,779206371.3482244,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
143,899439052.3144785,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
144,1038504113.0740278,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
145,1198771898.8297927,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
146,1384093829.643832,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
147,1597724135.1523943,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
148,1844685488.3936496,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
149,2129437752.6111305,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
150,2458536456.6123295,sweep,4,6.0,1,1,0,77936.0,0.12582114599990746,1.3892604669999855,1.187535021000258,0.0066570500002853805,2.842007194999951,0.00791690014000172
1,1.0,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
2,22.58633026200914,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
3,43.60203558215982,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
4,16.64379069495204,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
5,10.687797503106166,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
6,11.654349857919177,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
7,9.193840989299327,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
8,51.98447241808303,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
9,26.363927002195748,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
10,70.74052326225794,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
11,44.47695399192277,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
12,10.87847890496975,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
13,14.392155385223077,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
14,6.434179597936394,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
15,4.455171253116435,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
16,3.5984020265765135,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
17,1.9501477499691813,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
18,2.246041068407942,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
19,5.805898585141062,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
20,4.448188445128888,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
21,4.692488558312174,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
22,1.2675033594671765,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
23,2.400109631843823,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
24,0.9566929281349948,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
25,1.5806435078436105,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
26,0.4534792272808274,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
27,0.5043244331071576,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
28,0.2993225875583592,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
29,0.4095656685737193,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
30,0.38309127050291025,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
31,0.12131691270902041,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
32,0.07818875664874608,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
33,0.07198503162037508,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
34,0.0632114823731494,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
35,0.032821155272661266,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
36,0.021152550153533192,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
37,0.059897750169593596,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
38,0.010588498351934065,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
39,0.014057830437085226,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
40,0.006586137905090003,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
41,0.005036258320865444,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
42,0.003934550424216751,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
43,0.005404666316506941,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
44,0.00437355868636899,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
45,0.0022322097044869937,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
46,0.0010127310550108858,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
47,0.001462687461198558,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
48,0.0056370258339017145,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
49,0.005429156828684189,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
50,0.00205616602469357,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
51,0.0002857862320108578,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
52,0.00025889282517740296,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
53,0.001060376615313185,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
54,0.0002885815214443749,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
55,0.00017022632633257592,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
56,9.096132336631888e-05,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
57,7.256483211433552e-05,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
58,4.700507508524287e-05,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
59,4.998240602689578e-05,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
60,2.3098947674866388e-05,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
61,1.1416077292284015e-05,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
62,2.0538954396725118e-05,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
63,8.874321109537816e-06,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
64,9.810462181365404e-06,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
65,9.231834436916669e-06,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
66,5.193936826464673e-06,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
67,4.8727675681868456e-06,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
68,8.915278387531442e-06,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
69,1.2473451388075034e-06,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
70,9.575632852267275e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
71,7.833933495819977e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
72,4.613063482157836e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
73,3.600730228472502e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
74,2.055040231196496e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
75,2.9387055421203116e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
76,5.179460866815364e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
77,2.4595488010263913e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
78,1.7369261604511414e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
79,1.9629753341997694e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
80,1.1031028657091236e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
81,8.479469916550725e-08,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
82,7.712362943671538e-08,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
83,2.9529180015034597e-08,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
84,2.2006156581025836e-08,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295
85,8.493210169290234e-09,cg_sweep,4,6.0,1,1,0,77936.0,0.1268274349999956,1.1630372959998567,0.6765297170004487,0.00694400600013978,2.110424148999755,0.008053925202386295


==> numex/helmholtz_hyperbolic_hdg_mult.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
2,17.48380320264182,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
3,16.6996833449723,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
4,13.812390627315343,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
5,9.971987371984872,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
6,7.293790302490669,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
7,5.5368623912349015,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
8,4.159744238018334,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
9,3.2705230224456003,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
10,2.7282315704569067,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
11,2.188674108929382,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
12,1.6381942381283987,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
13,1.2092629230785923,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
14,0.9598000706523114,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
15,0.8435631658244742,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
16,0.7430154106801239,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
17,0.6013267285353071,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
18,0.44851010766230165,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
19,0.3342652438908796,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
20,0.27473925526867726,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
21,0.2422498370875752,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
22,0.20624109119013237,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
23,0.16157299710013764,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
24,0.12054732299630434,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
25,0.09550885152881101,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
26,0.08408177297726058,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
27,0.07440451327940772,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
28,0.06089074055418009,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
29,0.045697564777626376,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
30,0.0338179421935962,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
31,0.027921442061703935,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
32,0.025191309783285976,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
33,0.02187870083269415,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
34,0.01729413626119709,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
35,0.012774793033055374,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
36,0.009862477954007794,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
37,0.00863331185087506,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
38,0.0077633024316594345,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
39,0.0064542070368046305,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
40,0.004863966270035539,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
41,0.0035517330703853708,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
42,0.002895615274977079,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
43,0.002642387156089656,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
44,0.0023402907304638735,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
45,0.001874461407816687,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
46,0.0013805748088439244,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
47,0.0010431249326482588,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
48,0.0009045639230992417,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
49,0.0008246394454429708,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
50,0.0006982559717588612,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
51,0.0005322408871706119,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
52,0.0003862320438229361,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
53,0.00030915203784287725,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
54,0.00028228159135743394,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
55,0.00025380116157511847,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
56,0.00020629788316143727,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
57,0.00015257585144436533,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
58,0.00011350649107133585,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
59,9.707355329783933e-05,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
60,8.92982931666404e-05,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
61,7.699776896151447e-05,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
62,5.963058847265835e-05,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
63,4.3343570403016766e-05,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
64,3.4037720980681264e-05,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
65,3.079479270423317e-05,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
66,2.7969234974299647e-05,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
67,2.3098539660192525e-05,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
68,1.727672088475206e-05,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
69,1.27628989944278e-05,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
70,1.0721586156215521e-05,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
71,9.869112760515634e-06,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
72,8.637065803487319e-06,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
73,6.809910081724703e-06,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
74,4.995316117190364e-06,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
75,3.86607651482863e-06,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
76,3.4407227179706935e-06,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
77,3.1375162936263827e-06,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
78,2.63098913161406e-06,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
79,1.999932467524626e-06,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
80,1.4797930716258506e-06,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
81,1.2199975710835451e-06,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
82,1.1138107375080918e-06,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
83,9.843738918157521e-07,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
84,7.901607916371626e-07,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
85,5.881325842625298e-07,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
86,4.5169355664324447e-07,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
87,3.9395601243838947e-07,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
88,3.582985007161059e-07,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
89,3.0432220847123336e-07,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
90,2.355999214199983e-07,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
91,1.758021308944955e-07,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
92,1.426375209772067e-07,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
93,1.2829851211380942e-07,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
94,1.138577311677854e-07,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
95,9.288675515221201e-08,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
96,7.034916923517833e-08,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
97,5.397350875964202e-08,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
98,4.613059271957056e-08,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
99,4.160616124383938e-08,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
100,3.56627507391081e-08,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
101,2.8111119372169837e-08,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
102,2.1241393872724814e-08,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
103,1.7043046945932184e-08,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
104,1.5054887488228188e-08,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
105,1.3345525753339328e-08,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
106,1.1033973444687784e-08,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
107,8.506809502801674e-09,sweep,4,6.0,1,1,0,77936.0,0.1395543630001157,1.2555108910000854,1.2004531309999038,0.007634169000084512,2.76084198999979,0.011219188140186017
1,1.0,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
2,21.62597968515541,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
3,8.719696329315777,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
4,20.308526399712896,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
5,25.18308082447962,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
6,3.2671913371099,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
7,3.4515844813763468,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
8,0.6984107972385059,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
9,0.336525712093358,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
10,0.2860730074664819,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
11,0.12381107811230184,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
12,0.17298653081035104,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
13,0.0519326875150636,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
14,0.12969393843108018,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
15,0.04186488296903607,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
16,0.008523439854672979,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
17,0.0046330916053974385,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
18,0.0020520613895960733,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
19,0.0006849984001190163,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
20,0.00031757401817377476,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
21,0.00014895184651934332,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
22,7.386767707022785e-05,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
23,3.856403802314134e-05,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
24,1.6450325198275958e-05,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
25,7.751894739594009e-06,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
26,1.8498569051598073e-06,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
27,1.7774812896651213e-06,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
28,3.460958235176271e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
29,1.9125868019652465e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
30,2.291357025330383e-07,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
31,2.878338232605919e-08,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599
32,6.195412685035223e-09,cg_sweep,4,6.0,1,1,0,77936.0,0.14618829799974264,1.3584787019999567,0.3493117269999857,0.00711363300024459,2.0372940509996624,0.01126812022580599


==> numex/helmholtz_hyperbolic_tdg_add.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
1,1.0,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
2,0.9173221618827088,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
2,0.6527708992837142,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
3,0.8222594719996766,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
3,0.6689876815202693,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
4,0.7545131157766035,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
4,0.5676398557631431,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
5,0.6952138317194889,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
5,0.49209498401141427,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
6,0.6450672869310078,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
6,0.4361814038829572,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
7,0.5975230128656664,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
7,0.3657177455807873,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
8,0.5530872110188353,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
8,0.3234370293172268,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
9,0.5187809367639908,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
9,0.25454111304818405,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
10,0.48107447664218783,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
10,0.2099669341172252,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
11,0.4522307114223589,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
11,0.16556075330323697,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
12,0.4210057230392525,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
12,0.12872410919797614,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
13,0.4033047232320052,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
13,0.10991482759202051,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
14,0.3859945545013887,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
14,0.09021912007000547,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
15,0.36932601212616684,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
15,0.08059263228648465,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
16,0.36068503137713287,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
16,0.06948905297043531,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
17,0.3440551022576934,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
17,0.06350714355760458,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
18,0.32948762996476866,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
18,0.056839346308999276,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
19,0.31406416701867623,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
19,0.05199168532299775,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
20,0.30339215681312987,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
20,0.04688324609708209,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
21,0.2959876987019376,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
21,0.042779492919932195,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
22,0.2827655379582878,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
22,0.03893536345944134,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
23,0.2747232655630306,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
23,0.03566385869484253,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
24,0.2641941781476811,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
24,0.03255610806512993,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
25,0.25791807985963366,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
25,0.029979675959209303,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
26,0.24833187825015535,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
26,0.027322746911905848,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
27,0.24002393116293175,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
27,0.025265495151896498,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
28,0.2319700597864068,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
28,0.023002700033576528,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
29,0.22382028935110723,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
29,0.02135971363757851,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
30,0.2197240646678066,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
30,0.019477413618742816,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
31,0.214116934052977,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
31,0.018143072041402506,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
32,0.2075360025058203,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
32,0.016579273005624454,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
33,0.2020498817509444,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
33,0.015460318207019557,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
34,0.1969984393548296,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
34,0.014153295150396721,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
35,0.1916589906379217,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
35,0.01319818996313237,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
36,0.18750379742571738,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
36,0.012102284624264964,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
37,0.1852053032030661,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
37,0.011282307262930289,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
38,0.17975654747806372,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
38,0.010359648236066686,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
39,0.17762141029909284,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
39,0.009655295811551045,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
40,0.17118435974998314,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
40,0.008875022468376223,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
41,0.17023559151147277,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
41,0.008270939899557087,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
42,0.16317432643269453,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
42,0.007608517001624576,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
43,0.1641931227873625,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
43,0.007091301613063862,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
44,0.15682686958827813,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
44,0.0065273735198067015,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
45,0.15826873031588384,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
45,0.0060846853897448035,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
46,0.15247918708629352,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
46,0.005603923661922502,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
47,0.15302779693877572,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
47,0.0052247632684310754,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
48,0.14783654420955047,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
48,0.004814805127275679,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
49,0.14711080359158246,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
49,0.004489548472263191,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
50,0.142714001749216,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
50,0.004140007466442437,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
51,0.14206100868373267,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
51,0.0038604454548003533,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
52,0.13999166269259755,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
52,0.0035624118971618645,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
53,0.1389866740158335,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
53,0.003321693491994195,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
54,0.13740241707176606,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
54,0.003067484529615482,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
55,0.13442903847242307,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
55,0.0028599261648764055,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
56,0.1313290088894983,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
56,0.0026429248930781375,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
57,0.12745936200525984,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
57,0.002463790908710511,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
58,0.12453468311031753,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
58,0.0022783373838737297,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
59,0.12126579846196757,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
59,0.0021236496521326183,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
60,0.12005187879937546,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
60,0.0019649455237120044,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
61,0.11687880439408378,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
61,0.001831327765680972,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
62,0.11612277146021216,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
62,0.0016953342139915692,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
63,0.11398094538721217,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
63,0.001579894619043774,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
64,0.11209424978575701,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
64,0.001463223899321692,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
65,0.11049829829502089,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
65,0.0013634708090067013,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
66,0.10715381274342355,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
66,0.001263279892218306,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
67,0.10581636785108114,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
67,0.001177061400181478,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
68,0.10188223751431016,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
68,0.0010909565016207013,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
69,0.1007006209165387,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
69,0.0010164148698491124,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
70,0.09767966318698461,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
70,0.0009423710048569579,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
71,0.09548874706262364,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
71,0.0008779050151196897,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
72,0.09389980868587305,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
72,0.0008142011125655093,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
73,0.09052980155787052,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
73,0.0007584327417335992,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
74,0.0899878020142312,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
74,0.0007036005760666803,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
75,0.0861468526706617,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
75,0.0006553447293376009,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
76,0.08598853520700343,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
76,0.000608128776143982,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
77,0.08314407652745846,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
77,0.0005663659769556466,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
78,0.08245752673912861,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
78,0.0005256912965813348,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
79,0.08105298929153586,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
79,0.0004895435957918647,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
80,0.07923549541144367,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
80,0.00045448945895550444,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
81,0.07802727692679837,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
81,0.00042319969677404625,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
82,0.07623666302380093,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
82,0.00039297737178948134,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
83,0.07502777806488585,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
83,0.00036589164420030993,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
84,0.07431170282499289,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
84,0.0003398253742530777,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
85,0.07302596587281869,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
85,0.0003163783355364887,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
86,0.07245677985867355,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
86,0.000293888942599413,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
87,0.0711441667682431,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
87,0.0002735914770731413,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
88,0.07014346372546143,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
88,0.00025418224608947035,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
89,0.06929641980163811,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
89,0.0002366110533195869,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
90,0.06762830970685513,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
90,0.00021985564105190186,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
91,0.06757381420972385,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
91,0.00020464435192074819,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
92,0.06571085527528311,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
92,0.00019017648843269546,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
93,0.06580310927508269,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
93,0.00017700802013974372,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
94,0.06413790555947448,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
94,0.00016451277205793284,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
95,0.06359359646868418,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
95,0.00015311271088684438,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
96,0.062300047069628425,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
96,0.0001423190805407905,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
97,0.06139991504576591,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
97,0.00013244994013431865,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
98,0.0601334008743699,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
98,0.0001231245905789616,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
99,0.05935082805044168,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
99,0.0001145808304497487,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
100,0.05775466626024519,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
100,0.00010652275167313955,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
101,0.05725338808427488,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
101,9.912646153701043e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
102,0.05591280884224712,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
102,9.216242232277106e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
103,0.05561161082461492,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
103,8.575958958606655e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
104,0.05477120167032201,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
104,7.974024782139643e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
105,0.054458894600919155,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
105,7.419753331990263e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
106,0.05395237441168714,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
106,6.899410199348963e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
107,0.05345985750697068,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
107,6.419605606161563e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
108,0.052949890526759975,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
108,5.969744149604214e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
109,0.05209292994268871,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
109,5.554409962412025e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
110,0.0515347342366798,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
110,5.1654443283165414e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
111,0.05034572412268548,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
111,4.805924821090141e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
112,0.049807061941399625,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
112,4.469581447463312e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
113,0.048409348265034756,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
113,4.1583818914157106e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
114,0.047647455526373346,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
114,3.867517983157732e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
115,0.04628898815563666,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
115,3.5981490797479596e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
116,0.045541706355747766,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
116,3.346596569693409e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
117,0.044177353498560425,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
117,3.113439729416072e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
118,0.04371360865024732,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
118,2.8958710991062387e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
119,0.04229215212185054,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
119,2.6940617466540886e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
120,0.042167597607974644,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
120,2.5058745859196602e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
121,0.040895949036837465,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
121,2.3312010733181223e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
122,0.04098238503511009,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
122,2.1684187051358212e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
123,0.04001288368167477,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
123,2.0172347546344086e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
124,0.03997566072652892,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
124,1.876420638426415e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
125,0.03933958555593204,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
125,1.7455695104634806e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
126,0.0389379472883369,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
126,1.6237534714588044e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
127,0.03843738151260212,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
127,1.5105022981673314e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
128,0.0377602499353129,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
128,1.4051169212223336e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
129,0.03723087344597696,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
129,1.3070998413486284e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
130,0.036504497707756614,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
130,1.2159256054708711e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
131,0.03595764404756909,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
131,1.131094525982111e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
132,0.03521215501775294,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
132,1.0522124638218004e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
133,0.03484987669252712,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
133,9.787944221038525e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
134,0.0341330266529779,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
134,9.105452636232403e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
135,0.03390707540395202,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
135,8.470055070282017e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
136,0.033217214036715105,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
136,7.87954408733712e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
137,0.032899560762003156,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
137,7.329644219733699e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
138,0.03232157703035759,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
138,6.818705137333944e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
139,0.03199901193391102,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
139,6.342803330297552e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
140,0.03163101120102993,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
140,5.900704181106179e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
141,0.031373315751822645,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
141,5.488846567561131e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
142,0.031114764529221735,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
142,5.106304948399369e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
143,0.03082766155576022,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
143,4.749875834427824e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
144,0.030578250515810902,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
144,4.418862646338682e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
145,0.030122177145136788,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
145,4.110404764776226e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
146,0.02993951304800915,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
146,3.82397462692065e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
147,0.02925574562144972,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
147,3.5570334981174832e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
148,0.029160138155042183,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
148,3.3091781875216043e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
149,0.02835752530281638,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
149,3.078167373882814e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
150,0.0282038787888767,sweep,4,6.0,0.5,0.5,0,49156.875,0.08442853299993658,0.5494190389999858,0.5406744289998642,0.00037903200018263306,1.305450615999689,0.0036044961933324278
150,2.8636891556195486e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.08915189799972723,0.6702614650002943,0.5398167810003542,0.00039139599994086893,1.4390970320000633,0.003598778540002362
1,1.0,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
1,1.0,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
2,0.7523340775361951,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
2,0.8851033706479916,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
3,0.9856582838394152,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
3,0.7254947090153565,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
4,1.012408285962074,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
4,0.6321421300018762,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
5,0.7407771277755603,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
5,0.6507463341065026,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
6,2.0292444441538713,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
6,0.6737539471499543,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
7,2.4673956858351676,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
7,0.635656857333181,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
8,1.18091665517084,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
8,0.5862547634278378,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
9,0.48203218990681795,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
9,1.6035170110709203,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
10,0.7508339623772978,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
10,2.0067601597296805,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
11,0.45261451716150386,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
11,0.9496454300231744,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
12,0.5833150256028654,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
12,0.2949353032367411,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
13,0.5790773496836831,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
13,0.15242994820595834,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
14,0.420693885312939,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
14,0.09313830832200287,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
15,0.21885203052886534,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
15,0.12324595205997733,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
16,0.37565393561383054,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
16,0.15736687043319805,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
17,0.39485953780782257,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
17,0.02218637912570766,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
18,0.11746318408952536,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
18,0.043796153390730744,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
19,0.07701293049400891,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
19,0.015391107588132539,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
20,0.07614140328218924,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
20,0.013654280493093994,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
21,0.1751767448071899,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
21,0.031606898536200474,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
22,0.06580626003331284,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
22,0.01598887128250658,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
23,0.0589575431731032,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
23,0.015824625818362987,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
24,0.06370406799636537,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
24,0.005465590597872823,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
25,0.051387304418054176,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
25,0.0033195536762152572,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
26,0.03365878014506028,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
26,0.002785827537609516,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
27,0.03285145392138818,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
27,0.0037017985155154342,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
28,0.01659738132643478,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
28,0.004007129513857814,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
29,0.021110413251743704,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
29,0.002366536852665607,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
30,0.03439862480900162,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
30,0.000900811143156537,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
31,0.02552728871651641,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
31,0.0008291175839990537,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
32,0.007368951656042918,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
32,0.0003804158440231534,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
33,0.00918962525974135,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
33,0.0004176774058002089,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
34,0.021060870060681476,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
34,0.0005788664379329217,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
35,0.014072872335825897,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
35,0.00043568458256017446,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
36,0.003063668257743845,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
36,0.00012695256260223758,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
37,0.002221765118530744,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
37,0.00019798993314478172,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
38,0.0024085964802633255,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
38,8.303081106463064e-05,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
39,0.006665484969342696,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
39,9.58562189768265e-05,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
40,0.005009325893471668,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
40,2.598687457190485e-05,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
41,0.00222752045949011,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
41,3.71047903430925e-05,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
42,0.0024657358668577723,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
42,1.3588292053881378e-05,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
43,0.0011727365241253525,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
43,1.5787480401886487e-05,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
44,0.000718089467990761,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
44,7.550253453877553e-06,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
45,0.00062255002085011,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
45,4.763786302566834e-06,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
46,0.0007128071094050616,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
46,2.968337164722253e-06,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
47,0.0011621021303126551,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
47,2.835267550776037e-06,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
48,0.0004003255718627147,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
48,1.6811429629745896e-06,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
49,0.0004051388924767051,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
49,3.6463662837060372e-06,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
50,0.00032282748767924554,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
50,1.2876910033429383e-06,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
51,0.0005469445018363983,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
51,9.106058874657839e-07,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
52,0.00022397189264841867,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
52,7.071850445060839e-07,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
53,0.00017293694486276463,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
53,3.6271887574702044e-07,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
54,0.00020265044200547472,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
54,2.5284326845506276e-07,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
55,0.0004895506624698424,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
55,3.5177331955749316e-07,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
56,0.0001831081887475347,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
56,2.0105855005440877e-07,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
57,9.25554742681021e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
57,1.359677382819437e-07,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
58,0.0001382071730346685,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
58,6.78597124786706e-08,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
59,5.412032461050206e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
59,1.1475468706994326e-07,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
60,5.547824095296452e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
60,2.1186364286700717e-07,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
61,5.93337397254779e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
61,1.5173464434157428e-07,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
62,6.302743952946819e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
62,3.3492383129659866e-08,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
63,6.354976099857734e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
63,4.493154692220911e-08,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
64,5.0493206783538215e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
64,1.167631094136256e-08,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
65,5.670463641690243e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
65,1.0123781883142527e-08,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
66,1.8781430683206365e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
66,4.808733751892671e-09,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08688957000003938,0.6312833370002409,0.3088626369999474,0.0004032669999105565,1.1614871749998201,0.004751732876922268
67,2.157157501905997e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
68,1.0496891295724906e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
69,8.069796453460633e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
70,8.105050313834482e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
71,3.6628194106532985e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
72,8.317464046186534e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
73,4.60784817660663e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
74,5.231028671137366e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
75,4.541722764773661e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
76,4.909802330837641e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
77,8.611440682761466e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
78,3.851738222395849e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
79,2.6367732605733666e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
80,1.1117621779560772e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
81,5.780026901607368e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
82,9.901736711383236e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
83,1.1724161299220934e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
84,6.239458902247703e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
85,4.910223317584532e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
86,6.028341910529737e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
87,1.5355212877785252e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
88,6.279830029631297e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
89,6.043551317101571e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
90,5.202426471805646e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
91,1.7292608827350469e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
92,1.3274632861760871e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
93,1.4248055703970636e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
94,8.572162965416062e-08,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
95,2.0861647732608392e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
96,1.1858326144829657e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
97,3.278740865903671e-08,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
98,1.8243450596007493e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
99,2.178454955891563e-08,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
100,1.3782581573893942e-08,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
101,1.663113597628607e-08,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
102,1.342780995538764e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
103,1.9989635236046167e-08,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
104,2.335545787767345e-08,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214
105,7.668860529356904e-09,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.08556765699995594,0.5296819780000988,0.33574385699967024,0.00037966099989716895,1.082601140999941,0.0032283063173045214


==> numex/helmholtz_hyperbolic_tdg_mult.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
1,1.0,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
2,0.6850314271801096,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
2,0.4519361967953563,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
3,0.5592367829296906,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
3,0.27477204820727896,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
4,0.49348451233765267,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
4,0.12865508632551434,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
5,0.4479305013004236,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
5,0.04956487017832054,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
6,0.4017941431966705,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
6,0.019055835221883782,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
7,0.35689231078773254,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
7,0.008350540661222254,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
8,0.32332699173024243,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
8,0.003943508911731781,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
9,0.3045503913924233,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
9,0.0017521500325627386,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
10,0.29128139119629987,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
10,0.0007926977850034453,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
11,0.26725357028846947,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
11,0.00037352459547420155,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
12,0.25353873029531004,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
12,0.00017409390476527963,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
13,0.23485300693753253,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
13,8.152530211792191e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
14,0.21944395646657835,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
14,3.8421348995196474e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
15,0.2016803302300873,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
15,1.7715489387831274e-05,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
16,0.18620974130708068,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
16,8.005328575699623e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
17,0.17991892776762755,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
17,3.6449477906667e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
18,0.17749701586950145,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
18,1.6839062988786237e-06,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
19,0.17185551649877612,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
19,7.831853743049212e-07,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
20,0.16919816197680065,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
20,3.676561732305497e-07,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
21,0.16159198915500245,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
21,1.7519076701648178e-07,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
22,0.15431199345017219,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
22,8.44806534500952e-08,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
23,0.14836412281847244,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
23,4.08599332978306e-08,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
24,0.1423114211982098,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
24,1.9669026151759168e-08,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
25,0.13807343480680825,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
25,9.371397542101383e-09,sweep,4,6.0,0.5,0.5,1,55940.625,0.0994133219996911,0.6524591130000772,0.21988768899973365,0.0004270829999768466,1.1453586739999082,0.008795507559989346
26,0.13265977480823352,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
27,0.12766261357929648,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
28,0.12045879428068668,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
29,0.11582745711582024,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
30,0.11268264031919592,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
31,0.10936317235198581,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
32,0.10687223154722672,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
33,0.1017281918946877,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
34,0.09748916420598942,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
35,0.09481356620716937,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
36,0.09258000951075081,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
37,0.08991679003917123,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
38,0.08692078964265461,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
39,0.08458707435499882,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
40,0.08183892894728076,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
41,0.08000160397740681,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
42,0.07751138432438431,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
43,0.07421466851897103,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
44,0.07108045444940399,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
45,0.0682751278139344,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
46,0.06692729246616061,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
47,0.06587240743445566,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
48,0.06485657202892926,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
49,0.06383686010614684,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
50,0.062446319743769414,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
51,0.060106154906196696,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
52,0.057075940410397624,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
53,0.05514352162560622,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
54,0.05334610385287245,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
55,0.051271067869114666,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
56,0.04918500875886151,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
57,0.0470436659252931,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
58,0.04535566048972454,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
59,0.044085867460291285,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
60,0.04322841411016014,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
61,0.042421980309195084,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
62,0.04172934673949529,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
63,0.04119655734152396,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
64,0.04044884154715029,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
65,0.03932971117886173,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
66,0.03797328108409601,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
67,0.03734727154328355,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
68,0.03739258962681689,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
69,0.03736532695284801,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
70,0.0371491469617139,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
71,0.03681290134302358,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
72,0.036405921288151066,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
73,0.035822729398701736,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
74,0.03515991835400586,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
75,0.03458465141026441,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
76,0.03409335360348041,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
77,0.0334773301030117,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
78,0.032555275768822986,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
79,0.03157109483655516,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
80,0.030654220366849044,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
81,0.029782671834287674,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
82,0.029019525816019815,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
83,0.0284720439220112,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
84,0.028106275952913297,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
85,0.027779255997818324,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
86,0.02742142247986185,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
87,0.02693566518280727,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
88,0.026321863820015966,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
89,0.025658844478874163,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
90,0.024897751871761763,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
91,0.023982238846152793,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
92,0.022995164595429864,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
93,0.02223804012105848,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
94,0.02179791683482725,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
95,0.021332336017177954,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
96,0.02055409248088993,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
97,0.019604972607284017,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
98,0.018799923856910622,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
99,0.018167978752831312,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
100,0.01758933576261285,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
101,0.01703576894536126,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
102,0.016578099477129692,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
103,0.016315146282841038,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
104,0.016189172140457304,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
105,0.016047696762965757,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
106,0.01581271996906913,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
107,0.015541059350071985,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
108,0.015318351143927551,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
109,0.015125726866764118,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
110,0.014913065743783538,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
111,0.01468462212451288,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
112,0.014458442329234674,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
113,0.014189636980248025,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
114,0.013849803644453167,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
115,0.013504847976327498,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
116,0.013207763333527826,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
117,0.012928710071808172,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
118,0.012636645693367822,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
119,0.012354047227905948,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
120,0.012071196407783896,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
121,0.011705188062864268,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
122,0.01123342022983293,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
123,0.010790218831676376,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
124,0.010537401209106373,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
125,0.010447523089690689,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
126,0.010354306125133017,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
127,0.010163193429060594,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
128,0.009925589269054132,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
129,0.009759145190633074,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
130,0.009702576311671388,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
131,0.009654596624545217,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
132,0.009497988819199278,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
133,0.009249302377557566,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
134,0.009016117831017613,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
135,0.008832506353998015,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
136,0.008642580161124278,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
137,0.008426901610867584,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
138,0.008230319962503115,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
139,0.008058075286677496,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
140,0.00786138236542211,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
141,0.007630997677042768,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
142,0.0074124456657139156,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
143,0.007232788134418468,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
144,0.007074418887485618,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
145,0.006916778853380975,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
146,0.006759648169940145,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
147,0.006613369374849917,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
148,0.006493458256893536,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
149,0.006409233490955267,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
150,0.006352325062274777,sweep,4,6.0,0.5,0.5,0,49156.875,0.10346229200013113,0.6085658219999459,0.9096311670000432,0.00047885599997243844,1.7996800999999323,0.006064207780000288
1,1.0,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
1,1.0,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
2,9.111865853013798,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
2,0.5365779605229921,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
3,9.14563765549478,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
3,0.9295677635352266,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
4,0.45050756284219423,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
4,0.47400565000905626,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
5,0.46278995564045566,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
5,0.038840442845373996,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
6,0.21498235594321222,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
6,0.014039763550647401,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
7,0.41560619733832765,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
7,0.006161455053323404,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
8,0.1463226041361282,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
8,0.007500473410150679,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
9,0.14314481454745256,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
9,0.0013290482106792247,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
10,0.06091533559517824,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
10,0.0004330721931919048,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
11,0.02677786481048466,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
11,0.00030317971575005893,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
12,0.01771200778368827,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
12,5.167671564343631e-05,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
13,0.015235442845852027,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
13,1.4281749321534776e-05,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
14,0.01940666778385115,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
14,4.044742690382605e-06,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
15,0.009966009910171625,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
15,2.9849323191480754e-06,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
16,0.004412707463578601,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
16,6.359195699898538e-07,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
17,0.0038459614355033866,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
17,3.894011217171064e-07,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
18,0.0021812677786534522,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
18,9.368822965027254e-08,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
19,0.0017157570864488193,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
19,4.085753867902839e-08,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
20,0.0017548583455213316,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
20,7.56082477137868e-09,cg_sweep,4,6.0,0.5,0.5,1,55940.625,0.08959875299979103,0.6048363299996709,0.14855759200008833,0.0004062399998474575,0.9816050639997229,0.007818820631583597
21,0.0022005934455492557,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
22,0.00027204414644001017,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
23,0.0003738459904178823,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
24,0.0003476517558610674,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
25,0.00036324040045870957,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
26,7.209770253577256e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
27,9.444519767589979e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
28,4.1220912076871957e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
29,2.72645180487987e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
30,3.862126261878522e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
31,1.491130758500353e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
32,1.05099136869458e-05,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
33,3.536659635974243e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
34,3.1716824714016055e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
35,3.3981789287420908e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
36,2.075797842712955e-06,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
37,7.328855699426552e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
38,5.384175846180402e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
39,4.6837660717300975e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
40,6.870515689512384e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
41,2.2322905060552195e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
42,8.943406085488437e-08,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
43,3.678644185481399e-08,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
44,1.0223614447772249e-07,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
45,3.779792179298739e-08,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
46,1.3327453989009297e-08,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
47,1.1773518271673834e-08,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748
48,3.3204237596768154e-09,cg_sweep,4,6.0,0.5,0.5,0,49156.875,0.09973614099999395,0.6084742699999879,0.31506751599999916,0.00041617999977461295,1.1971051909999915,0.006703564170212748


==> numex/helmholtz_parabolic_dg_add.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
1,1.0,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
2,1.0983124497440708,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
2,0.9408722461372029,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
3,1.2083555588791248,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
3,0.9622013361563309,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
4,1.1763443012743295,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
4,0.9091779061716855,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
5,1.0222244315241626,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
5,0.8210007139051096,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
6,1.0220909868147596,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
6,0.7394907706876933,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
7,0.928389318508475,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
7,0.6310138403298645,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
8,0.8636957406449275,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
8,0.5554146648761539,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
9,0.7479185665247362,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
9,0.48021253729755053,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
10,0.684798203674473,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
10,0.3989052722663252,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
11,0.6594359294159442,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
11,0.31778975972647283,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
12,0.5908924424129719,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
12,0.2810588653383339,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
13,0.5776540772877848,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
13,0.2496941177923452,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
14,0.5191794716978255,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
14,0.22755489837770915,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
15,0.5066015205968162,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
15,0.2132354034420456,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
16,0.4851403702224157,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
16,0.19021744949118344,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
17,0.47435899697848727,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
17,0.1754948185284442,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
18,0.45344360026049585,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
18,0.1518151509085367,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
19,0.44467874543964053,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
19,0.13477515895565423,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
20,0.4211479572457625,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
20,0.11407227453052127,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
21,0.4174089753639678,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
21,0.10001337639108275,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
22,0.39919451425826563,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
22,0.08496828952795503,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
23,0.39280292033510233,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
23,0.07397768687130239,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
24,0.3788125454537485,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
24,0.06500091786195233,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
25,0.3611059658293088,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
25,0.05691576731042069,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
26,0.34461911258081995,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
26,0.05184714771376316,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
27,0.3394215685465046,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
27,0.04607368313860459,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
28,0.3292002614612894,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
28,0.042046349195660956,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
29,0.32268376513184965,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
29,0.037525563503186046,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
30,0.3194553165707337,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
30,0.03358353105406692,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
31,0.3048838974667023,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
31,0.02973957312436153,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
32,0.30354881714281734,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
32,0.025896278338377123,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
33,0.29028059259601957,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
33,0.022559173016971426,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
34,0.29014608828916544,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
34,0.019237077300556436,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
35,0.2779174414819261,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
35,0.01662029576236645,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
36,0.2752322688748491,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
36,0.014169503778333198,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
37,0.267812049378428,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
37,0.012326068271549594,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
38,0.2591652149029202,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
38,0.010755219255465423,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
39,0.2611907045707825,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
39,0.009512035393075175,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
40,0.24757762879690212,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
40,0.008533493548302202,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
41,0.24919921455531815,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
41,0.007629616708791854,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
42,0.23832034965535837,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
42,0.006881794906393068,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
43,0.2392054197900814,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
43,0.006122822431904908,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
44,0.23193713411220285,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
44,0.00542981490905462,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
45,0.22706149752047466,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
45,0.0047575955008891885,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
46,0.2271464802634094,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
46,0.004121122166493311,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
47,0.21644309152338143,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
47,0.003561111131323713,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
48,0.2166446205881529,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
48,0.003042404996829618,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
49,0.21306407656918486,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
49,0.0026341658712134277,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
50,0.2054982901023707,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
50,0.002273558104249752,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
51,0.20804818847752846,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
51,0.0020171343845247496,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
52,0.19693379429109775,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
52,0.0017959417014064261,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
53,0.20217324370083298,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
53,0.0016381059897192043,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
54,0.1873383973665371,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
54,0.0014940546949259237,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
55,0.1944630784611879,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
55,0.0013723239180582927,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
56,0.18007780152271585,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
56,0.0012534061198927187,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
57,0.18481546718303415,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
57,0.0011372757289024216,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
58,0.1772925207561913,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
58,0.0010250079109513908,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
59,0.1772835856067747,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
59,0.0009129356786484107,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
60,0.17537674173655815,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
60,0.0008100967673408275,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
61,0.17057768359548467,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
61,0.0007114525541675026,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
62,0.16943860559039559,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
62,0.0006261035702603801,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
63,0.16315368276551157,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
63,0.0005488714842271523,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
64,0.16240226487924594,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
64,0.0004854243153668171,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
65,0.15810490116013945,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
65,0.0004309665044374386,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
66,0.15742448514250182,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
66,0.00038737957739068494,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
67,0.1543688162448723,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
67,0.00035051105187459784,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
68,0.15452559449121775,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
68,0.00032014324944120234,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
69,0.15175033495296741,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
69,0.000293164465406609,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
70,0.15251235342125039,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
70,0.0002691681756659889,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
71,0.1493058962833379,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
71,0.00024626787545192313,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
72,0.14955348506808896,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
72,0.00022459617321565385,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
73,0.14560324878097614,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
73,0.00020327642459625568,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
74,0.14532073197721257,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
74,0.00018279941853611414,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
75,0.14166446642908456,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
75,0.00016297393210215535,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
76,0.14008628127545647,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
76,0.00014429230843601302,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
77,0.13852561852835749,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
77,0.00012697058863818614,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
78,0.13421583009544455,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
78,0.00011126835296115517,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
79,0.13524868451330518,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
79,9.754488608476177e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
80,0.12870894865146312,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
80,8.571364442536047e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
81,0.1309182867656972,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
81,7.59977815267792e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
82,0.12381717685249478,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
82,6.795417965574966e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
83,0.12577472285487712,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
83,6.151291085878604e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
84,0.11967671001601532,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
84,5.607013815391179e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
85,0.12041858091208418,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
85,5.141202397573246e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
86,0.11624971465658569,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
86,4.7093882976522706e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
87,0.11526291917302177,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
87,4.2990520082904884e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
88,0.11288696466810692,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
88,3.893296315847383e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
89,0.11070277803662752,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
89,3.493558543407153e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
90,0.10904167151092013,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
90,3.101422907176875e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
91,0.10736763943054907,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
91,2.726259246567857e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
92,0.10488594976886877,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
92,2.375867650114502e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
93,0.10512639528196546,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
93,2.0606414189069305e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
94,0.10118723985062214,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
94,1.78597987983725e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
95,0.10266596019480306,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
95,1.5574493890574207e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
96,0.09857034714720796,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
96,1.3726667585852716e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
97,0.09968562826194821,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
97,1.2283824810329302e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
98,0.0968169273388549,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
98,1.114449993643963e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
99,0.09743967522231642,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
99,1.0221050789919422e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
100,0.09539582699980169,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
100,9.413540948912949e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
101,0.09584799989118808,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
101,8.65840406686096e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
102,0.09390982047202115,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
102,7.914829194068674e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
103,0.09386237959723467,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
103,7.165410196193148e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
104,0.09211563712317379,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
104,6.417269419219258e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
105,0.09134486597234107,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
105,5.678789638578729e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
106,0.08993944228734167,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
106,4.976192331898562e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
107,0.08873395459819303,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
107,4.3230778762059475e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
108,0.08780916202589764,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
108,3.7443094169371256e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
109,0.08645824822354803,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
109,3.2460447366761068e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
110,0.08566263843529268,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
110,2.839040637582313e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
111,0.08451740062206838,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
111,2.514318032939425e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
112,0.08308389242727264,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
112,2.263294589183603e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
113,0.08290095718306907,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
113,2.064811947332912e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
114,0.08044726417780215,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
114,1.901679224112949e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
115,0.0818514254380713,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
115,1.7561943885478495e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
116,0.07827526256843108,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
116,1.617685293595267e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
117,0.08096071080831806,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
117,1.4797912510244898e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
118,0.07672412983091809,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
118,1.3405456563287978e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
119,0.07930333483633886,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
119,1.2014025474680133e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
120,0.0758136604028452,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
120,1.0647577993510588e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
121,0.07680930764032902,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
121,9.34805559915903e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
122,0.07507958145439037,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
122,8.146043162478395e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
123,0.07468582201446558,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
123,7.078551948153365e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
124,0.07363544000608095,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
124,6.160835249561203e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
125,0.07370881300567465,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
125,5.405631546099966e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
126,0.07131235837228422,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
126,4.800108688736153e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
127,0.07315925445956514,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
127,4.32573949750374e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
128,0.06889553395490813,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
128,3.947401891532739e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
129,0.07203834486387249,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
129,3.6336847666032866e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
130,0.06687763141968431,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
130,3.3537944785338546e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
131,0.07040317884653784,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
131,3.0883490833694167e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
132,0.06521754636872445,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
132,2.8252078323468604e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
133,0.06875802365659885,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
133,2.560854712849384e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
134,0.06390120715790168,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
134,2.2968345762610854e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
135,0.06716508064567736,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
135,2.0380273941721767e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
136,0.06271863055702544,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
136,1.7911681733920072e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
137,0.06553687362846736,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
137,1.5627743826579972e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
138,0.06136765475880177,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
138,1.358961029049658e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
139,0.06392237134176604,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
139,1.1835984030401011e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
140,0.059657292548253554,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
140,1.0384930755928733e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
141,0.06218655899974305,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
141,9.221610310132272e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
142,0.0573381414874915,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
142,8.306198299422378e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
143,0.060045823335692444,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
143,7.57802312973858e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
144,0.05475032794075312,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
144,6.973131467058147e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
145,0.05766852884923208,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
145,6.435200807506828e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
146,0.05279204435080662,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
146,5.9245867219835226e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
147,0.05563719277671474,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
147,5.418723203253653e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
148,0.051648520112106834,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
148,4.9102655624737275e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
149,0.05417430143875108,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
149,4.4022048336939725e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
150,0.05074458589130867,sweep,4,6.0,0.5,0.5,0,153028.125,0.07345641199981401,1.3933355959998153,1.2092157980000593,8.580000212532468e-07,2.833800341999904,0.008061438653333728
150,3.9045712124697377e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.0824494019998383,1.310763507000047,1.7067822389999492,1.0580001799098682e-06,3.301788062000014,0.011378548259999661
1,1.0,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
1,1.0,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
2,0.8724548963245979,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
2,1.4533118711065802,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
3,0.658619310337681,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
3,0.8032759985477065,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
4,0.6708880910824475,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
4,1.9340893685482492,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
5,1.7350837909011994,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
5,1.0154136713628605,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
6,0.881869090018752,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
6,0.97593237252157,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
7,3.1775440955712235,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
7,2.97198898111158,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
8,2.8545248317339347,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
8,2.986015405940104,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
9,6.160832631854643,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
9,4.670906790944366,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
10,1.6597561860734513,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
10,0.9756945459416795,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
11,2.5234517084939547,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
11,2.4974780605695615,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
12,0.6404251582639762,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
12,2.2533309245731816,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
13,0.5125078731013165,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
13,0.5122512172638062,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
14,0.27021480818264954,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
14,0.468840560075811,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
15,0.1711961245264942,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
15,0.26028423807670537,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
16,0.199136754593743,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
16,0.14143603092980186,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
17,0.2627765247062307,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
17,0.07313260542911765,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
18,0.2080108990167363,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
18,0.1458953934210408,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
19,0.07533202979976997,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
19,0.09695749574241923,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
20,0.11663797986811382,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
20,0.05703195669153639,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
21,0.12501188630804633,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
21,0.024872679306066476,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
22,0.11108325047580316,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
22,0.040855052015677934,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
23,0.0815849632224394,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
23,0.07245419877833251,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
24,0.0629028687643705,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
24,0.07092926925159597,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
25,0.14319235955513376,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
25,0.047570514878902896,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
26,0.06210600991961486,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
26,0.024899273399337982,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
27,0.1349446904301215,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
27,0.00853865637902086,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
28,0.028094346666700423,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
28,0.007861470930711035,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
29,0.031320968354513444,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
29,0.011511474051792075,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
30,0.02819474016996224,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
30,0.0075411957391302185,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
31,0.02381320825234303,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
31,0.03747737621441173,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
32,0.011466479772283199,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
32,0.0053628830184164035,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
33,0.009570544710769385,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
33,0.0017971456065280006,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
34,0.029345445742686598,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
34,0.0016794312893483275,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
35,0.013315260500049709,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
35,0.002620542716068493,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
36,0.010649181157407286,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
36,0.004831802292366509,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
37,0.007885850156174427,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
37,0.0019686563136561757,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
38,0.012205907920161765,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
38,0.0009697088575798244,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
39,0.010196873210708734,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
39,0.000755501582956136,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
40,0.006905161013202905,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
40,0.0007133971347956711,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
41,0.06314281632965149,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
41,0.0006105135331261132,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
42,0.005672641302325113,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
42,0.00028049246485435366,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
43,0.0025472882639336284,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
43,0.0002975883146960196,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
44,0.0021198539679811975,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
44,9.282550122195137e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
45,0.0015770833306255649,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
45,7.606501824111365e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
46,0.0019497691152733046,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
46,0.0001166977602916854,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
47,0.0011102567930230517,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
47,9.231811957129872e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
48,0.0029379546286127023,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
48,8.988410635105263e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
49,0.0014800213543763653,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
49,4.9316001022112584e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
50,0.0010777730869845521,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
50,1.9780471072744567e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
51,0.0004805656493817935,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
51,1.1786663978632437e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
52,0.00046730826033400304,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
52,1.8415623346038763e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
53,0.0016418637830191891,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
53,1.3695655496058302e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
54,0.00037496793584002746,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
54,1.0826073168425789e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
55,0.0004719017946553184,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
55,2.2045615650804465e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
56,0.00027833927016703664,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
56,3.6474784583701956e-06,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
57,0.00023883538213686093,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
57,5.683519724242899e-06,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
58,0.0002571828888517938,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
58,6.4609369902109535e-06,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
59,0.0002813729561115674,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
59,3.323236014140051e-06,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
60,0.00012053193856266581,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
60,1.9674901056781013e-06,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
61,9.000875423985937e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
61,1.146818234508419e-06,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
62,0.00016020550424030914,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
62,9.253423425064549e-07,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
63,8.870301535871572e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
63,3.867299147670192e-07,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
64,4.823117978875383e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
64,2.425982305011593e-07,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
65,7.861619192151544e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
65,2.5467854038579767e-07,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
66,6.921315305430971e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
66,1.7622739467541667e-07,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
67,3.214694721392609e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
67,9.289948466525275e-08,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
68,2.9615480263240994e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
68,1.5154028717978034e-07,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
69,4.4119131387700994e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
69,7.023050269091815e-08,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
70,2.5272853513760165e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
70,6.117481877582017e-08,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
71,1.7986562075597146e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
71,1.4898909361242756e-07,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
72,3.275428276161031e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
72,6.028045088842161e-08,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
73,1.630480964321819e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
73,5.015352033012847e-08,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
74,2.8872088850490043e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
74,4.611289146569872e-08,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
75,2.4737047135059216e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
75,2.591861808010585e-08,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
76,7.627300725449284e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
76,7.269754157340145e-09,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08441834900031608,1.2460554160002175,0.7915281280002091,3.959999048674945e-07,2.332559616999788,0.010553708373336121
77,5.528959737156296e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
78,8.229195386954436e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
79,3.374720837363105e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
80,4.471480975670739e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
81,4.910009945893391e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
82,2.658831148016967e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
83,7.58141587227273e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
84,2.6826525761557106e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
85,3.4484270371232022e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
86,1.3281731606011713e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
87,1.1547232814299196e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
88,2.0667317661302206e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
89,1.337364689700054e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
90,1.8672616092065336e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
91,1.5884680637735577e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
92,4.989343907464934e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
93,3.37984274552947e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
94,4.254897981387628e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
95,3.1842050983137343e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
96,6.014320905128657e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
97,6.292711700919638e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
98,2.1248431421495125e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
99,1.468383340618116e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
100,1.3259471469246124e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
101,1.0312403162833518e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
102,9.991791293153153e-08,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
103,8.539919458657049e-08,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
104,1.2681919645885425e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
105,1.5805085576459406e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
106,5.9091763946796075e-08,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
107,4.6578632148219726e-08,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
108,1.1786750382479887e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
109,1.0613209211015194e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
110,6.563607928278934e-08,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
111,5.6471448092791514e-08,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605
112,8.874733250060967e-09,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.07650759499983906,1.3159440780000295,0.8857978310002181,5.020001481170766e-07,2.4407433179999316,0.007980160639641605


==> numex/helmholtz_parabolic_dg_mult.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
1,1.0,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
2,1.02932053028889,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
2,0.9753535321758068,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
3,0.7872354654221784,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
3,0.5476715320271761,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
4,0.6399334054692821,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
4,0.31035317099425835,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
5,0.5495965561315042,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
5,0.17276516058279814,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
6,0.48704981328312824,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
6,0.0986676849916347,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
7,0.41829795565652006,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
7,0.06012195713192875,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
8,0.3951718005432164,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
8,0.035969202709660225,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
9,0.36039784965893523,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
9,0.022730539584800768,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
10,0.3284611550829476,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
10,0.015495411092984345,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
11,0.31581536213806544,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
11,0.01029353251686943,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
12,0.3123867662317239,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
12,0.006673174098102344,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
13,0.3052477828199047,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
13,0.004373929209222102,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
14,0.29811193640707656,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
14,0.002911590670746202,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
15,0.29330041546663727,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
15,0.0019504905699822734,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
16,0.28478450656869103,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
16,0.0012969563145353619,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
17,0.2812857908035288,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
17,0.0008500523644991544,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
18,0.28800808990559035,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
18,0.0005529261457516161,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
19,0.28564439017514015,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
19,0.0003610962557095105,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
20,0.27237986870631076,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
20,0.00023811796276150042,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
21,0.26543435377352026,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
21,0.00015793476997689025,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
22,0.2643223149069636,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
22,0.00010463574750843299,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
23,0.25543203769149847,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
23,6.905507961423688e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
24,0.24416170010048363,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
24,4.54947933619859e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
25,0.23969303721579419,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
25,3.001985822218752e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
26,0.23896592580229395,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
26,1.9857438111780564e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
27,0.23757896587136168,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
27,1.3144423214122702e-05,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
28,0.23402143137448544,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
28,8.689506521287622e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
29,0.23154908050146586,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
29,5.735427727671679e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
30,0.22993171749630462,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
30,3.7843445995476576e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
31,0.22549127324943752,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
31,2.4991680644902994e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
32,0.22031443833219336,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
32,1.6520608219752633e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
33,0.21655132474646824,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
33,1.0923174279732628e-06,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
34,0.21507359392756423,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
34,7.218789617427679e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
35,0.2148306310672947,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
35,4.7682815279808395e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
36,0.21278145677403526,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
36,3.1494452286658525e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
37,0.2097223438911108,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
37,2.080816030520299e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
38,0.20738910478543635,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
38,1.3751266570690127e-07,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
39,0.20436359658598402,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
39,9.087417551629788e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
40,0.19928528491815795,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
40,6.004099838744152e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
41,0.19342976256206695,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
41,3.966345066249738e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
42,0.18894275720239548,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
42,2.6202701316351748e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
43,0.1865156363784773,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
43,1.7312464135103322e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
44,0.18473225865386747,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
44,1.143955220014626e-08,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
45,0.1819224713731912,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
45,7.558739085228615e-09,sweep,4,6.0,0.5,0.5,1,173025.0,0.08238074000018969,1.4962357379999958,0.651590681000016,1.1309998626529705e-06,2.430114564000178,0.014479792911111468
46,0.17885726774381996,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
47,0.17697916905671746,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
48,0.17536953603571426,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
49,0.17284730927195616,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
50,0.17035980221146624,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
51,0.16953614846493842,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
52,0.17070539231065743,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
53,0.17293071350704162,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
54,0.17490637020543903,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
55,0.1762347425701135,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
56,0.17723006808316674,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
57,0.1774104006106708,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
58,0.17606391458389448,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
59,0.17372299505839764,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
60,0.1720169696119288,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
61,0.17261577801418224,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
62,0.17543959125099426,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
63,0.17839418054084832,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
64,0.17970040198373574,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
65,0.1793307659821384,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
66,0.17845095090607296,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
67,0.17806781502780722,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
68,0.17799596642204515,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
69,0.17753667043735813,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
70,0.17691748621243536,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
71,0.1771548230526891,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
72,0.1787613880842073,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
73,0.1812821054010837,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
74,0.18396168366047505,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
75,0.18642647615772057,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
76,0.18849975974188024,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
77,0.18967219063954907,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
78,0.18922766302965402,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
79,0.18698679456433223,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
80,0.1838539538834862,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
81,0.18138300838204002,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
82,0.18069622814008962,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
83,0.18182432724591172,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
84,0.18380708890845426,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
85,0.1855318088888232,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
86,0.18673760308884238,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
87,0.1879155605218716,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
88,0.18933681068886013,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
89,0.19078659774068274,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
90,0.19206142818663186,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
91,0.19322493353491252,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
92,0.1946544568980441,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
93,0.1969821189487147,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
94,0.20034862338799375,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
95,0.20373531738290607,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
96,0.20589922367554697,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
97,0.20664329809372722,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
98,0.2064073517451327,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
99,0.20542361605749754,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
100,0.2042366303312464,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
101,0.2042794006981834,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
102,0.20676825337403454,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
103,0.21125128447092675,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
104,0.21592787953687057,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
105,0.21903362848112237,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
106,0.21973330876752112,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
107,0.2185006314400059,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
108,0.21691186414753108,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
109,0.2164280937217278,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
110,0.217281015419875,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
111,0.2189420613457068,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
112,0.2211828719813087,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
113,0.2240205867471294,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
114,0.22715605657490712,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
115,0.23020323336271106,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
116,0.2331152893964697,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
117,0.235850925949275,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
118,0.23795468911544945,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
119,0.23884373865790062,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
120,0.23837199553241495,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
121,0.2372112366065804,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
122,0.23693140149536748,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
123,0.2392024513995578,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
124,0.2441625733947527,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
125,0.24984180873880102,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
126,0.2537331945549204,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
127,0.2547148658405531,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
128,0.25350748287978875,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
129,0.2519220355101158,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
130,0.2517841887627991,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
131,0.2539064092848247,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
132,0.25766413239237795,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
133,0.26173340562733344,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
134,0.2652249241619255,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
135,0.2679752657464659,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
136,0.2701187020552707,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
137,0.2718324637278896,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
138,0.27331338075250694,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
139,0.27460789991534856,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
140,0.2756025568437258,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
141,0.2764539049638385,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
142,0.2778316472390004,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
143,0.28047022393541915,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
144,0.28453606280331106,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
145,0.28942088619755624,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
146,0.2939422309186668,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
147,0.2968743624551065,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
148,0.29774912195648273,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
149,0.2973212045013686,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
150,0.2970815787256862,sweep,4,6.0,0.5,0.5,0,153028.125,0.07407959100009975,1.3657894649995796,2.3367282750000413,1.478999820392346e-06,3.9455807310000637,0.015578188500000275
1,1.0,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
1,1.0,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
2,1.235249996393717,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
2,0.9534455889100097,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
3,2.355378127393759,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
3,0.7281788459990833,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
4,1.6805115563968418,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
4,0.7135459330892875,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
5,0.5542730833408562,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
5,0.7795929757053668,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
6,0.286178358412337,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
6,0.10780538881199232,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
7,0.20387929600292418,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
7,0.04900902939934936,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
8,0.21809180865877806,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
8,0.09045191816886568,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
9,0.10640028944061523,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
9,0.00903586547153958,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
10,0.09700094873459186,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
10,0.006318234130986708,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
11,0.14252451043939077,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
11,0.002232957242737353,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
12,0.06807449100588808,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
12,0.0013498166775771558,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
13,0.02073748428425142,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
13,0.0004264357703717106,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
14,0.018604902311684695,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
14,0.00011223107335799175,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
15,0.016878197026247883,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
15,5.880289843761929e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
16,0.03372330009540124,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
16,4.4377872813844324e-05,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
17,0.007462936089904579,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
17,8.582169910262216e-06,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
18,0.004914514070531772,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
18,3.075555550076853e-06,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
19,0.005707785265965484,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
19,1.3792127693705688e-06,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
20,0.0020461955896030133,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
20,8.468306591500773e-07,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
21,0.0012610932665170357,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
21,4.796199341628108e-07,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
22,0.0012110232613893087,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
22,3.224986030129684e-07,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
23,0.0006417910494151594,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
23,4.1628644942948504e-08,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
24,0.0010231537574699335,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
24,4.011271215253033e-08,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
25,0.0003962708307144656,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
25,8.795929948318007e-09,cg_sweep,4,6.0,0.5,0.5,1,173025.0,0.08276868100028878,1.231746087999909,0.40156036200005474,4.4799980969401076e-07,1.9181977430002917,0.01673168175000228
26,0.00015097667101867727,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
27,0.00019432611713355176,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
28,0.00017156099798171118,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
29,0.00010932502488180366,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
30,6.899367452415935e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
31,0.0002092873697591241,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
32,2.5446019782294394e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
33,4.218800850200585e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
34,1.3103582450840076e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
35,1.5279958752787147e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
36,1.5019137756671995e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
37,2.1079617101994626e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
38,2.6990884202599892e-05,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
39,3.935658573623161e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
40,2.5051633557546593e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
41,6.597566053060003e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
42,5.394515480751628e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
43,7.714880961629224e-06,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
44,5.131249914465028e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
45,2.1537098656085067e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
46,1.810486170692497e-07,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
47,9.092689988939952e-08,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
48,6.862937671865826e-08,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
49,4.652820816663349e-08,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
50,7.723732558961511e-08,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
51,1.2222108023779282e-08,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018
52,9.166809217974723e-09,cg_sweep,4,6.0,0.5,0.5,0,153028.125,0.0849172630000794,1.2822990240001673,0.7674822639996819,3.929999365936965e-07,2.3482721559998936,0.015048671843131018


==> numex/helmholtz_parabolic_hdg_add.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
2,18.407242150749767,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
3,17.220121837120384,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
4,15.717057768829479,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
5,16.669683817462253,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
6,17.955083627894666,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
7,18.698816731075937,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
8,22.299504068727025,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
9,23.128641438416693,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
10,26.64130090027922,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
11,28.43625961575738,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
12,31.493910203022516,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
13,35.24468412336369,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
14,38.312971746277384,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
15,44.77460848012046,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
16,49.259861508284715,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
17,58.89191455617369,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
18,66.20702530143232,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
19,79.63888492157751,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
20,91.05798857698441,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
21,108.55382260386347,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
22,125.64438724106888,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
23,147.7983079303337,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
24,172.57640009363257,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
25,201.59300313784772,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
26,236.41589524285376,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
27,276.29651221282745,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
28,324.23945564108175,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
29,380.10320256186594,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
30,445.61047286624347,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
31,523.339455862683,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
32,612.8812136397461,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
33,719.7596111479728,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
34,842.5783114354746,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
35,988.8079762991067,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
36,1157.65554486986,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
37,1358.3103638963885,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
38,1590.2502022898493,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
39,1867.1044974790666,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
40,2185.0117242395204,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
41,2567.9731417014546,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
42,3003.3657528343774,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
43,3532.0763732916466,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
44,4129.294344975877,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
45,4856.0218992841765,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
46,5677.3805692944625,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
47,6672.210578929526,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
48,7803.991041349498,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
49,9162.960715609843,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
50,10722.74828672663,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
51,12579.288971048796,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
52,14726.00955427747,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
53,17265.999571730626,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
54,20214.780518667165,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
55,23695.83272802772,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
56,27740.14679104135,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
57,32516.654833807446,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
58,38060.048003043274,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
59,44616.91784139617,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
60,52216.553906087356,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
61,61216.109861491765,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
62,71641.13157596269,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
63,83989.08358139225,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
64,98298.71313002563,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
65,115236.31088859796,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
66,134885.55169980766,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
67,158116.62946884282,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
68,185101.13703315245,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
69,216965.55150721877,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
70,254021.62532895053,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
71,297731.4839813175,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
72,348612.41341900115,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
73,408574.9369877171,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
74,478431.77795847715,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
75,560692.6599532568,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
76,656597.1349304749,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
77,769450.9547983825,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
78,901112.1917952207,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
79,1055942.6741126785,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
80,1236689.7215240677,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
81,1449124.4269809895,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
82,1697254.6584294613,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
83,1988749.146111684,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
84,2329380.7456000606,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
85,2729390.290136872,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
86,3197007.8625454255,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
87,3745965.105246981,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
88,4387915.964633047,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
89,5141316.117783649,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
90,6022608.708056177,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
91,7056617.607791382,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
92,8266503.794168592,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
93,9685658.724350749,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
94,11346662.716258662,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
95,13294446.670335257,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
96,15574753.407858377,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
97,18248112.058902677,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
98,21378571.021452084,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
99,25047838.5540864,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
100,29345307.996226724,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
101,34381554.62878162,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
102,40280952.35818695,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
103,47193518.71777579,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
104,55291823.56414386,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
105,64779840.385120936,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
106,75896493.59348212,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
107,88919602.18256438,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
108,104179413.8369897,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
109,122054844.97095141,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
110,143001785.98591942,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
111,167537618.42138577,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
112,196291003.7269953,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
113,229969079.11127746,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
114,269437937.1504504,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
115,315664928.0921889,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
116,369842237.7972698,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
117,433294260.08220017,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
118,507660813.6796016,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
119,594756439.8748164,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
120,696835176.1180515,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
121,816384702.0248622,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
122,956501573.4290915,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
123,1120598222.7431746,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
124,1312926553.5771544,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
125,1538169781.5505545,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
126,1802163754.211106,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
127,2111338403.6720464,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
128,2473700678.1053147,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
129,2898081850.7565837,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
130,3395464352.4669046,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
131,3977981151.790417,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
132,4660692220.259488,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
133,5460270403.551725,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
134,6397363274.887424,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
135,7494886108.447069,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
136,8781143412.434933,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
137,10287633716.008717,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
138,12053154435.92998,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
139,14121005485.296143,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
140,16544364062.513212,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
141,19382755419.76884,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
142,22709064013.908268,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
143,26605121673.40699,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
144,31170822561.422375,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
145,36518663862.60852,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
146,42785559741.23266,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
147,50126161091.13987,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
148,58728125495.93289,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
149,68804045745.24146,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
150,80611138435.31015,sweep,4,6.0,1,1,0,86948.0,0.15611129600029017,1.654019862000041,1.764168055999562,0.008624078999673657,3.764803851999659,0.011761120373330413
1,1.0,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
2,20.93542331940104,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
3,47.04152485284145,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
4,31.828755874702622,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
5,73.4900155240485,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
6,54.503507519484906,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
7,19.650921716680415,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
8,37.21469818792683,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
9,30.45572204206369,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
10,32.68585446295516,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
11,19.939655085407914,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
12,20.942367298404903,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
13,18.181568738686906,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
14,11.25238787330133,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
15,7.137739896701872,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
16,4.639284484051701,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
17,4.081966273138723,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
18,8.126038968544485,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
19,2.9516586109431415,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
20,8.79521959300453,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
21,13.789223195992317,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
22,29.55401327641555,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
23,0.9860682893905854,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
24,1.0362581847586931,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
25,0.8181293576104931,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
26,1.046181124628767,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
27,0.6110709905858163,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
28,0.38269923846157744,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
29,1.317741051189115,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
30,0.2675919952588889,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
31,0.7344959602993874,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
32,0.2616189742654214,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
33,0.41139499419967646,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
34,0.23972037744873148,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
35,0.14094909010734405,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
36,0.163131434941874,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
37,0.08095301645238875,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
38,0.13765150674892251,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
39,0.047512963745715744,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
40,0.030137457909788924,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
41,0.021368978635693106,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
42,0.029301494560025964,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
43,0.01645930151598237,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
44,0.10587822064554052,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
45,0.13193736668406295,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
46,0.021121084960613625,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
47,0.017785132170055114,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
48,0.013981223826647243,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
49,0.0788500573437154,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
50,0.017216500589384183,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
51,0.005204757495007603,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
52,0.006770096992707578,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
53,0.0024571242672715137,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
54,0.002561758786656363,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
55,0.0013887449977008064,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
56,0.0011948234758502741,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
57,0.0028682047974467133,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
58,0.0007458923302192761,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
59,0.00038481774178265936,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
60,0.0003944406219894377,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
61,0.0005894588926165167,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
62,0.00023595618096931086,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
63,0.00016890406261654587,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
64,0.00024240887712429786,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
65,7.364587527354879e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
66,0.0005565109752137904,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
67,0.00010102676399108711,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
68,8.168754038390599e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
69,8.033376783132511e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
70,4.514703887437165e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
71,2.7553322122124597e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
72,2.304883725623322e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
73,6.766357469025371e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
74,2.0885594975073848e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
75,1.3669544973338325e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
76,9.958384609916406e-06,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
77,5.7381807467198e-06,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
78,5.7825290459998185e-06,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
79,2.0403947435660925e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
80,1.740743870096529e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
81,5.559795752464869e-06,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
82,7.267843575175238e-06,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
83,4.886876543290073e-06,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
84,9.536932096959076e-07,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
85,9.736344853012836e-07,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
86,7.219825712184403e-07,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
87,5.773325058996479e-07,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
88,4.79330848761957e-07,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
89,2.3001630405067396e-07,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
90,3.7109647887695017e-07,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
91,1.2739573562774033e-07,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
92,6.333650494175228e-08,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
93,1.0189365533815337e-06,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
94,4.8637004562604063e-08,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
95,5.3678645037244737e-08,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
96,2.1028512389364597e-08,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
97,1.6083091599741958e-08,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
98,1.3138397407039235e-08,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051
99,9.300118704443919e-09,cg_sweep,4,6.0,1,1,0,86948.0,0.16034915199998068,1.3636733810003534,1.166592731000037,0.008681534999595897,2.9003005879999364,0.011904007459184051


==> numex/helmholtz_parabolic_hdg_mult.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
2,19.509708288831437,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
3,21.29149163459286,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
4,21.017215457602497,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
5,20.105287008539328,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
6,20.6031997901852,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
7,22.775448769328843,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
8,25.436529251319428,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
9,27.365590432158534,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
10,28.909823365177125,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
11,31.095211061405724,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
12,34.201770595107554,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
13,37.773038930542945,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
14,41.45843430871351,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
15,45.46927876422411,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
16,50.385973051036174,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
17,56.56094346868692,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
18,63.77941062882048,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
19,71.59546407234599,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
20,79.91045916898905,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
21,89.12558979249943,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
22,99.71698806950913,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
23,111.78105824768448,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
24,125.1144421205825,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
25,139.63528467959088,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
26,155.58360217636954,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
27,173.36175473606409,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
28,193.33490357472786,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
29,215.8487499711513,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
30,241.3442134988169,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
31,270.3202157373618,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
32,303.1574357460688,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
33,340.0502884403699,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
34,381.1657476704681,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
35,426.85620756191776,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
36,477.6997615495555,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
37,534.3685702228095,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
38,597.5228100082546,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
39,667.8620117802194,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
40,746.2588011020624,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
41,833.8269348594916,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
42,931.8925141139707,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
43,1041.9511089549173,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
44,1165.6587265527328,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
45,1304.808198416908,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
46,1461.2485312968022,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
47,1636.8087622189507,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
48,1833.332952218226,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
49,2052.8421208492327,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
50,2297.7218870664774,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
51,2570.8320139496177,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
52,2875.5354976636186,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
53,3215.720079112523,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
54,3595.858208107645,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
55,4021.080616205387,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
56,4497.218405975046,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
57,5030.807250101851,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
58,5629.078480930226,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
59,6299.9506189125805,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
60,7052.020026030778,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
61,7894.5727861772,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
62,8837.676886966496,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
63,9892.405349328052,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
64,11071.178026762924,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
65,12388.14982234134,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
66,13859.56998558035,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
67,15504.080955511263,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
68,17342.9643047344,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
69,19400.347769062104,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
70,21703.37951477165,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
71,24282.381013965725,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
72,27171.00710954751,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
73,30406.451853862134,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
74,34029.73708590694,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
75,38086.121881989486,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
76,42625.68035537737,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
77,47704.0940282069,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
78,53383.672571603915,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
79,59734.56099722433,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
80,66836.04628100111,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
81,74777.86949695543,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
82,83661.47929084224,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
83,93601.20793387327,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
84,104725.39571014234,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
85,117177.52924959298,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
86,131117.49346131203,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
87,146723.0583531324,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
88,164191.7250564759,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
89,183743.04219337643,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
90,205621.4814353754,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
91,230099.93079139284,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
92,257483.81989604072,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
93,288115.8329080853,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
94,322381.1072911632,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
95,360712.78715726925,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
96,403597.81807061785,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
97,451582.9379507294,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
98,505280.92115065857,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
99,565377.247733973,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
100,632637.4745535504,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
101,707915.6581594653,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
102,792164.2067221117,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
103,886445.5146601308,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
104,991945.6672495375,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
105,1109990.4082038186,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
106,1242063.4573257586,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
107,1389827.1645851904,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
108,1555145.412467328,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
109,1740108.6565897951,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
110,1947061.0500615665,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
111,2178629.7409357405,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
112,2437756.6535633765,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
113,2727733.3310632957,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
114,3052239.6804909008,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
115,3415387.6743393843,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
116,3821771.1802968886,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
117,4276523.094188389,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
118,4785380.843958212,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
119,5354761.146887483,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
120,5991844.688481451,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
121,6704671.2090643495,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
122,7502245.392617625,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
123,8394654.003873518,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
124,9393194.950284962,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
125,10510519.365326416,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
126,11760788.394085111,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
127,13159847.050152617,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
128,14725418.214716353,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
129,16477320.46360236,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
130,18437713.84699964,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
131,20631377.956533168,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
132,23086026.5956461,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
133,25832663.182536904,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
134,28905980.773769826,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
135,32344810.44798907,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
136,36192621.88591903,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
137,40498080.45546223,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
138,45315666.04139971,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
139,50706360.262586035,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
140,56738410.53319358,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
141,63488181.51299844,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
142,71041106.66628613,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
143,79492754.7030889,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
144,88950027.43096173,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
145,99532506.89538808,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
146,111373970.63891588,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
147,124624094.5995269,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
148,139450363.8545496,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
149,156040212.43885583,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
150,174603415.19204265,sweep,4,6.0,1,1,0,86948.0,0.16003527600014422,1.374446960000114,1.7509370510001645,0.008638208000320446,3.49193887499996,0.01167291367333443
1,1.0,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
2,40.725921515844384,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
3,12.861777045865972,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
4,11.551084360428197,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
5,28.801014852400034,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
6,17.1910911943322,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
7,4.346118095940881,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
8,1.7751665430919932,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
9,3.997141069960185,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
10,1.5037261171702383,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
11,0.47162937749895273,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
12,0.4042548872953329,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
13,0.2878766436331222,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
14,0.13210723362381402,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
15,0.07195644141656976,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
16,0.03698985952093063,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
17,0.018914416016624157,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
18,0.016036240520243498,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
19,0.016795251737313156,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
20,0.008991004544561405,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
21,0.005208355030092818,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
22,0.003938909582323023,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
23,0.0008137432460315991,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
24,0.0003240990096233039,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
25,0.00024733131508485317,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
26,0.00016370255636197632,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
27,4.613795629071747e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
28,2.862129243517599e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
29,1.0709504401146873e-05,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
30,5.241798166651457e-06,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
31,2.143698716289483e-06,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
32,1.286774715245784e-06,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
33,4.826642001130382e-07,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
34,4.976525462072387e-07,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
35,2.3597628717663681e-07,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
36,4.96001581858249e-08,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
37,1.3117993192242963e-07,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
38,1.2913360038373718e-08,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644
39,5.2665911116742e-09,cg_sweep,4,6.0,1,1,0,86948.0,0.16129773200009367,1.36239107900019,0.45605354000008447,0.008623166999768728,2.192267079999965,0.012001408947370644


==> numex/helmholtz_parabolic_tdg_add.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
1,1.0,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
2,0.8937046985258046,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
2,0.6545185619932111,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
3,0.8136551313163102,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
3,0.6177115749255933,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
4,0.7774303265932463,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
4,0.5789167245537762,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
5,0.7233367305732217,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
5,0.5262582805849528,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
6,0.7007616741719612,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
6,0.46013128248562984,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
7,0.6454681261136972,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
7,0.4048287738516344,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
8,0.6070764104397598,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
8,0.3415554246420685,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
9,0.54843070332295,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
9,0.3022409142381588,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
10,0.5040309330940338,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
10,0.24488052039422242,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
11,0.4736358233830534,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
11,0.20307432118122729,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
12,0.4401134169260473,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
12,0.17589609731139239,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
13,0.4263055158087269,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
13,0.15679631437098354,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
14,0.392032776494658,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
14,0.14359007622242687,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
15,0.3798250858099021,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
15,0.1321569651441325,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
16,0.36099660444553,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
16,0.11964246382599722,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
17,0.3497006666174908,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
17,0.10815801470595672,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
18,0.34300836967263804,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
18,0.0950809089016445,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
19,0.32937444644779745,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
19,0.08327869878000178,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
20,0.3156452182676776,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
20,0.07175587132574683,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
21,0.30792520756016944,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
21,0.06264081908654907,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
22,0.29592889067044714,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
22,0.054126977853534715,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
23,0.2894598656820889,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
23,0.047395199031427346,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
24,0.27944979432984024,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
24,0.041562316698656815,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
25,0.27128795365984903,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
25,0.036547332128696236,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
26,0.25975128307741724,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
26,0.032635374782691684,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
27,0.2534931824302948,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
27,0.02905218189906675,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
28,0.2443658398635431,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
28,0.026147457433831355,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
29,0.2378283210062839,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
29,0.023405137704389917,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
30,0.2313029989728308,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
30,0.020922076306030803,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
31,0.22821754307909375,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
31,0.018564870652964756,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
32,0.2238823461094524,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
32,0.016294814232182517,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
33,0.22111126560037972,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
33,0.014192711273530171,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
34,0.21360609357223923,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
34,0.012241316939732119,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
35,0.21194434725295158,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
35,0.010559059229061776,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
36,0.2045355211660231,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
36,0.00908019423280936,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
37,0.20306277653012278,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
37,0.007872995810895745,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
38,0.1979593895884695,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
38,0.006854367008718162,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
39,0.19665355957520617,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
39,0.006030842556847321,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
40,0.19233609761767606,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
40,0.005346019027975407,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
41,0.18960156517372412,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
41,0.0047684384499887735,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
42,0.18573265386913193,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
42,0.0042550967314298705,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
43,0.1801393455652352,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
43,0.003795935432556976,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
44,0.1759405732581033,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
44,0.003352670698128307,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
45,0.17126411143138268,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
45,0.0029521623493404276,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
46,0.1672270311370657,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
46,0.002562855456945131,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
47,0.16546058409926764,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
47,0.002224456458967989,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
48,0.16201170087403863,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
48,0.0019133938135098855,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
49,0.16112486642793983,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
49,0.0016598175128369975,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
50,0.15813677910651788,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
50,0.0014427640893703388,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
51,0.15753906437104678,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
51,0.0012750066041609907,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
52,0.15339153767990474,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
52,0.0011358483071519435,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
53,0.1524035947237354,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
53,0.0010259940700576837,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
54,0.14654607828360633,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
54,0.0009301716752473222,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
55,0.14569771426584222,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
55,0.0008464973014859102,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
56,0.1408907054154991,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
56,0.0007677841689236597,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
57,0.1396039545175436,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
57,0.0006936198171529938,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
58,0.13623360973686194,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
58,0.0006224810357251602,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
59,0.13441059827876298,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
59,0.0005550329407584587,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
60,0.13152695814851206,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
60,0.0004924082588533611,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
61,0.13008849126882457,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
61,0.00043497194455612817,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
62,0.12782039560511058,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
62,0.0003843736503021199,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
63,0.12749674192467922,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
63,0.00033980870476767275,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
64,0.1252613899128435,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
64,0.00030225651108227274,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
65,0.1254913989813697,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
65,0.0002699007572788011,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
66,0.12243086558106915,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
66,0.00024297278878861317,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
67,0.12113345820748335,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
67,0.0002194861212667437,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
68,0.11804243616260128,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
68,0.00019943271782638659,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
69,0.11555527373521879,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
69,0.00018129176293951743,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
70,0.1132151412326592,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
70,0.00016511940466376794,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
71,0.11060551308377113,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
71,0.00014997938484334053,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
72,0.10872974933414498,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
72,0.00013600891747913822,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
73,0.10627881180611377,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
73,0.00012273772844269038,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
74,0.1044111873340008,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
74,0.00011033131014396873,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
75,0.10220900674845355,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
75,9.863018489425688e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
76,0.10057865776147844,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
76,8.777774299881571e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
77,0.09864823372913259,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
77,7.778614024122483e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
78,0.09744424510201045,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
78,6.873522554418977e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
79,0.09579192952930826,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
79,6.069592354660695e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
80,0.09455916220515405,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
80,5.3650506404090675e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
81,0.09315763900439446,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
81,4.763447497439116e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
82,0.09184746155798576,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
82,4.2510413731554385e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
83,0.09039917987667666,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
83,3.822514464482517e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
84,0.08905505049724,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
84,3.455490416006706e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
85,0.08751888932544231,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
85,3.139637471245043e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
86,0.08629992345577275,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
86,2.8540498820065204e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
87,0.08493982345006955,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
87,2.5920598238191724e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
88,0.08374172655916812,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
88,2.3417421194212896e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
89,0.08306671479377004,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
89,2.1034112961442093e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
90,0.08155321657061752,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
90,1.873707326381181e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
91,0.08148411015550491,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
91,1.657379145667541e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
92,0.07986884439411622,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
92,1.455451425416324e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
93,0.07963119961676567,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
93,1.2732015977228403e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
94,0.07827993251182873,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
94,1.1120416421034823e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
95,0.07762091480407758,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
95,9.746342116572015e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
96,0.07628413825806543,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
96,8.600032032414455e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
97,0.07572262088671881,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
97,7.66550519499535e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
98,0.07394237469479237,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
98,6.903773074404312e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
99,0.07390763586138827,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
99,6.270496451964788e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
100,0.07164501943905582,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
100,5.723384772608835e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
101,0.07198149140658869,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
101,5.224794515815822e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
102,0.0697750330540093,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
102,4.754370525582286e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
103,0.07003554057700322,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
103,4.296790531719506e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
104,0.06820421976776944,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
104,3.853107142738744e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
105,0.06809738179600333,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
105,3.4236911335539077e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
106,0.06639847317963606,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
106,3.0190946866385934e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
107,0.06609122812105717,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
107,2.6446696583218794e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
108,0.06426274722018564,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
108,2.310496140667845e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
109,0.06430177819457193,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
109,2.0193673952235355e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
110,0.06228699496371031,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
110,1.774920951967174e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
111,0.06289685381705236,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
111,1.5734244409626269e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
112,0.060771874406424044,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
112,1.4104177231137795e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
113,0.061548738598287356,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
113,1.2768910745466588e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
114,0.05942962131104443,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
114,1.164765201815646e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
115,0.05989296361403929,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
115,1.0658364988626832e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
116,0.05792461531789099,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
116,9.745633694326394e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
117,0.057920544507267295,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
117,8.872861015724702e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
118,0.056343618369517984,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
118,8.024698405617165e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
119,0.056064283496514794,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
119,7.200953906476075e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
120,0.05502044989073951,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
120,6.409361816916326e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
121,0.05462684400747867,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
121,5.664403784583313e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
122,0.05385504414019852,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
122,4.978746693219734e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
123,0.053311657666277754,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
123,4.3656886380735374e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
124,0.052456515392595625,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
124,3.8314532983277186e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
125,0.051872202052847004,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
125,3.3792711067222484e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
126,0.0508310242383817,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
126,3.003612213496699e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
127,0.050467751165277255,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
127,2.695625661567514e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
128,0.04927114935983356,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
128,2.4407277763537477e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
129,0.04909849571026268,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
129,2.2249570112173503e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
130,0.04789736902902218,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
130,2.0343821479499922e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
131,0.04768017614748876,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
131,1.8593227432895574e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
132,0.04667595229404259,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
132,1.6928512823237553e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
133,0.04631753132211542,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
133,1.5321162187940063e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
134,0.045532908347601035,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
134,1.3763527471445905e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
135,0.04506389512230072,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
135,1.2269606736516197e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
136,0.04438000477937383,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
136,1.0860020583831774e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
137,0.04382357790435753,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
137,9.560228786630776e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
138,0.04323337283275081,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
138,8.39173392410381e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
139,0.04258241072739698,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
139,7.369899011779818e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
140,0.04213862333676763,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
140,6.499901089132138e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
141,0.0414973481765749,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
141,5.775304741310303e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
142,0.04112975270472769,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
142,5.179302418859334e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
143,0.04065341933424986,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
143,4.686656334553313e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
144,0.04027453811944132,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
144,4.270120066514166e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
145,0.03987404042550181,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
145,3.903584765946882e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
146,0.03951914431323077,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
146,3.567531181569977e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
147,0.038927755529910894,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
147,3.2484173560654893e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
148,0.03864755582385681,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
148,2.94025696881174e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
149,0.037804039754623465,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
149,2.641424552339044e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
150,0.03758226228116387,sweep,4,6.0,0.5,0.5,0,55090.125,0.09725728200010053,0.6529346009997425,0.5721363030002067,0.0004374989998723322,1.4837051290001,0.003814242020001378
150,2.354664418940419e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.11070493299985174,0.782165208999686,0.7561375489999591,0.0005597260001195536,1.8541880130001118,0.005040916993333061
1,1.0,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
1,1.0,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
2,0.8649942292309732,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
2,1.1858246210528876,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
3,0.5201503321201668,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
3,0.672109357571317,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
4,0.5652884182212081,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
4,1.5428009813888028,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
5,1.4634854999225397,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
5,0.8471751017650136,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
6,0.7713774868697912,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
6,0.7634585370163068,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
7,2.472863167526389,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
7,2.1250488713653697,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
8,2.241355900595825,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
8,2.1141565108991083,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
9,4.682992789618854,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
9,3.460602839683542,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
10,1.249219366039122,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
10,0.6648099783502406,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
11,2.029527947650368,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
11,2.629741583898746,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
12,0.4806741773924594,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
12,2.778492798516955,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
13,0.38968316864569635,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
13,0.3402467046598638,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
14,0.18385406509733707,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
14,0.3061429883272228,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
15,0.12514441466270976,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
15,0.18648002669316097,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
16,0.11185552338476298,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
16,0.0902512595453331,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
17,0.20415397436380156,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
17,0.04514372461648731,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
18,0.14344533108753196,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
18,0.09944076085401306,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
19,0.05778294190880087,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
19,0.061557221273403816,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
20,0.09112384477691389,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
20,0.03493844146072857,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
21,0.12173167951867547,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
21,0.015584578802177356,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
22,0.0921801549053329,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
22,0.02578212030088244,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
23,0.0685326427477828,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
23,0.045811383838337175,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
24,0.05014548212242513,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
24,0.043647876076339735,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
25,0.1370429695753749,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
25,0.03466993880489733,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
26,0.0453209767096784,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
26,0.015955063989619378,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
27,0.1246013199806335,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
27,0.005684866901962332,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
28,0.019589620424663407,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
28,0.0068964927142523245,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
29,0.022587219109695952,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
29,0.00927681636021367,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
30,0.021834914186164997,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
30,0.0041413751885629605,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
31,0.013683793131832775,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
31,0.020838531319453422,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
32,0.008433020361354227,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
32,0.002720763574030805,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
33,0.00767455928654048,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
33,0.0012392094176639416,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
34,0.014585012605818891,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
34,0.0014648441239439522,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
35,0.010617966583866083,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
35,0.0015239152490930975,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
36,0.007734793197335594,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
36,0.0031298329950241433,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
37,0.005095086680312888,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
37,0.0014056063202910324,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
38,0.011109005182819418,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
38,0.0007305528478953506,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
39,0.005504257905188695,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
39,0.0005283081133619602,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
40,0.003384115642088925,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
40,0.0004444361220612106,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
41,0.0063841093014666206,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
41,0.00036858846023849623,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
42,0.002621583080768464,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
42,0.00016249420046563238,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
43,0.0018366457888724067,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
43,0.0001748098005811593,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
44,0.002259984962679155,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
44,5.960549301141268e-05,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
45,0.0010593428530368254,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
45,5.04620588109799e-05,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
46,0.000770269208992985,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
46,7.706324474536647e-05,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
47,0.0005565560083829499,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
47,6.247970148743628e-05,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
48,0.002705875611739077,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
48,4.815326681064957e-05,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
49,0.0007800508463536676,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
49,4.133411390868159e-05,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
50,0.0006191554830407605,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
50,1.2787576372535707e-05,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
51,0.00027761600711324175,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
51,8.51192719849453e-06,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
52,0.0002307682869437647,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
52,9.32295153550213e-06,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
53,0.0008508699534279214,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
53,9.5363909780967e-06,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
54,0.00018719733647417754,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
54,6.759839683664736e-06,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
55,0.0006641757903225396,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
55,8.116875324901302e-06,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
56,0.00037203728120888704,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
56,2.064487539885429e-06,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
57,0.00020545908004253132,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
57,3.3648016557678033e-06,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
58,0.00015675960567059698,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
58,3.767086489767668e-06,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
59,0.00014675141919705568,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
59,3.0108505601670727e-06,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
60,7.653442572686721e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
60,1.3163412603864484e-06,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
61,6.54721955511851e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
61,6.853182812877194e-07,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
62,8.504240747555917e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
62,5.600488019643038e-07,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
63,8.029532362129728e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
63,2.2707537881451615e-07,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
64,3.567815207016556e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
64,1.3235923551138895e-07,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
65,6.12206691379964e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
65,1.7162124770283516e-07,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
66,7.289143545938614e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
66,1.1452623964606645e-07,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
67,2.80068570764849e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
67,6.220891657250545e-08,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
68,3.6361876320543074e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
68,1.2854126023341277e-07,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
69,2.180403557689668e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
69,5.584806249069322e-08,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
70,2.3258054684817618e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
70,7.510689111118406e-08,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
71,3.609522729401594e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
71,4.411532223413607e-08,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
72,2.7145557681758166e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
72,2.8157809816070675e-08,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
73,4.316905075044603e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
73,2.9700152799499298e-08,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
74,9.35886539533104e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
74,2.263532756590406e-08,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
75,3.0499785504357025e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
75,2.9644420983702887e-08,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
76,4.008301748492957e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
76,6.596898993177799e-09,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.1098171089997777,0.7001915530004226,0.3903124020002906,0.00047659799975008355,1.4007271439995748,0.005204165360003875
77,3.72234766636157e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
78,3.563968727997128e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
79,4.59421562992239e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
80,3.5210895373607163e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
81,5.874807298067988e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
82,3.2469509760149108e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
83,3.682080061956575e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
84,1.5701744173719045e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
85,2.1805138291811107e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
86,1.65196283297774e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
87,6.682493745713527e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
88,8.929435335663367e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
89,4.448474778272505e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
90,7.859904169249e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
91,4.0379613421534305e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
92,7.282497037734317e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
93,6.487941346339301e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
94,6.939795443128512e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
95,2.616385205373208e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
96,2.3799994204001367e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
97,2.49528379362037e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
98,3.010627073740051e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
99,7.636412497489808e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
100,2.2461524635574518e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
101,1.407843930387232e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
102,1.7675626585328056e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
103,4.528921349490153e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
104,6.581178247820768e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
105,9.125761491368917e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
106,3.548199087409552e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
107,4.130299908660634e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
108,1.7955733339171384e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
109,3.6738044398104726e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
110,1.88378360524223e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996
111,9.026657373621818e-09,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.09710411400010344,0.615805196999645,0.41633317700006955,0.00044432499998947605,1.2940632339996228,0.003784847063636996


==> numex/helmholtz_parabolic_tdg_mult.csv <==
steps,relative_residual,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
1,1.0,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
1,1.0,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
2,0.7106132382598559,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
2,0.5570311628599794,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
3,0.5811722978304802,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
3,0.3276836550124289,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
4,0.49060154479349266,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
4,0.18746671487447095,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
5,0.42449705169531127,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
5,0.10929475688800808,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
6,0.36948998079138223,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
6,0.06365027262328218,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
7,0.3319421820932905,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
7,0.03852525977030861,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
8,0.30617092393754075,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
8,0.02274253684991944,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
9,0.3029604079436421,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
9,0.0143322481239763,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
10,0.2882710963373254,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
10,0.00975284373196818,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
11,0.2707434462037978,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
11,0.006516203915434823,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
12,0.2625820895342885,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
12,0.004233358235157474,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
13,0.25350425531501747,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
13,0.002762373145708862,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
14,0.2472643149918026,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
14,0.001835665831467254,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
15,0.24148866187175838,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
15,0.001235567745801718,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
16,0.23467937823027857,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
16,0.0008284279142989013,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
17,0.23168111063513802,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
17,0.0005466184047583203,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
18,0.23007831159847292,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
18,0.00035626192841115115,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
19,0.2252486711044011,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
19,0.000232219604962798,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
20,0.22120489914603125,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
20,0.00015280838330202138,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
21,0.21790497387876628,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
21,0.00010137014027689921,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
22,0.21004403485584347,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
22,6.728917119928303e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
23,0.2010324447896063,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
23,4.44844550164838e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
24,0.19427568251836633,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
24,2.9319783874135454e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
25,0.1900224573030573,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
25,1.93390847096813e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
26,0.18802035664276323,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
26,1.2791420579647526e-05,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
27,0.18506846090486376,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
27,8.473752334407581e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
28,0.18016449017889474,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
28,5.608581892747239e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
29,0.17706533218706474,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
29,3.705288243963465e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
30,0.17772932573664768,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
30,2.445690215345189e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
31,0.17887049188186419,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
31,1.615280054482578e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
32,0.17796176571454492,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
32,1.0680751788609609e-06,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
33,0.17459719851589714,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
33,7.066347583073233e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
34,0.17044711474187577,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
34,4.673526256849516e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
35,0.1668705107542218,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
35,3.089085903644265e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
36,0.16340257768514144,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
36,2.0413313344780273e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
37,0.16036084461286285,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
37,1.3492741500208891e-07,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
38,0.15800541647730817,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
38,8.92139579613841e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
39,0.15528648453316768,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
39,5.899296735223184e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
40,0.15128457524875166,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
40,3.9002031669696985e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
41,0.14705836967392857,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
41,2.5780048378433028e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
42,0.1442251316729583,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
42,1.7039827087262625e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
43,0.14272400930018714,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
43,1.1264176062873078e-08,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
44,0.14096940120479876,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
44,7.447104795740003e-09,sweep,4,6.0,0.5,0.5,1,62289.0,0.10982976600007532,0.6705208889998175,0.29984967400014284,0.0004958500003340305,1.2857536589999654,0.006814765318185065
45,0.13796727312413137,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
46,0.13468641987565733,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
47,0.13312394862030477,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
48,0.1336093769266475,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
49,0.13449047969932718,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
50,0.13474570744764106,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
51,0.13472650197832972,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
52,0.13527512836975433,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
53,0.1367667864304592,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
54,0.13853792421582767,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
55,0.13964076609128598,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
56,0.13949329947300385,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
57,0.13859820501601233,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
58,0.1378828771060307,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
59,0.1372979633471621,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
60,0.13659191981353824,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
61,0.13588683643712846,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
62,0.13530342755250377,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
63,0.13515214058130276,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
64,0.1355129387652039,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
65,0.13578931154599744,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
66,0.13562589691795907,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
67,0.1355163975998216,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
68,0.1360036171472557,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
69,0.13701396997119553,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
70,0.13821647954634392,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
71,0.13919634237532522,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
72,0.1393964998940735,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
73,0.138978869412277,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
74,0.13887418546409913,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
75,0.139394941882535,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
76,0.14003563426774515,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
77,0.14023122748806838,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
78,0.13959749272712094,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
79,0.1382833125723957,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
80,0.137105509842663,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
81,0.13690029625193015,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
82,0.137869357072657,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
83,0.13944813288946684,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
84,0.1406681547977325,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
85,0.14073430823866795,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
86,0.13974909816268,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
87,0.1390287999035278,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
88,0.1398779496226513,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
89,0.14210429337703873,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
90,0.1444044352403257,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
91,0.14572730202108047,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
92,0.1459774519236135,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
93,0.14585890726498293,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
94,0.14630191378509985,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
95,0.14764497363947374,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
96,0.14916813323278988,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
97,0.14989841442090748,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
98,0.1497001321752934,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
99,0.1492624104800891,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
100,0.14943724738102687,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
101,0.15062125963251988,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
102,0.1524151876172129,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
103,0.15396097689773985,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
104,0.15482608708589346,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
105,0.15545266663672513,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
106,0.15646363786765127,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
107,0.15780022116199546,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
108,0.1589999911824758,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
109,0.1598303802761451,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
110,0.16035090295701665,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
111,0.16087989341444256,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
112,0.16183022343580009,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
113,0.163194020396443,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
114,0.16449958648547763,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
115,0.16544847891065684,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
116,0.16612785381340717,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
117,0.16660907985304393,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
118,0.166980692238558,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
119,0.16761974194727797,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
120,0.1687553337585135,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
121,0.170120729055442,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
122,0.1714794574829524,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
123,0.1728887700965336,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
124,0.1742596792413497,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
125,0.17535931551049827,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
126,0.1762703976249308,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
127,0.17722066651233942,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
128,0.17813407042912943,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
129,0.17888038677803897,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
130,0.17960797794138808,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
131,0.18048590989789093,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
132,0.18158497937975143,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
133,0.18306784548931532,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
134,0.18493289003165758,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
135,0.18671599646949943,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
136,0.1879939771628128,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
137,0.1889018989650565,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
138,0.18976713167323014,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
139,0.19070678962424956,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
140,0.1918372138013115,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
141,0.19328615934519167,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
142,0.1949105422340314,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
143,0.19653508698456001,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
144,0.19827468024986894,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
145,0.2001481877289088,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
146,0.20177223640027728,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
147,0.20285315151350256,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
148,0.20355404794998397,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
149,0.20419215704654414,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
150,0.2050465256614389,sweep,4,6.0,0.5,0.5,0,55090.125,0.11065018399995097,0.6787530520000473,1.0059018599999945,0.0005336600002010528,2.0013613999999507,0.006706012399999964
1,1.0,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
1,1.0,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
2,1.2203562828623211,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
2,0.9293829276676658,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
3,1.8614177012713626,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
3,0.47384970645334373,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
4,1.3421515678336793,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
4,0.4404877614065477,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
5,0.42119758304076876,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
5,0.4742732649245222,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
6,0.23929574931144085,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
6,0.06383251363089161,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
7,0.15108400390338234,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
7,0.029684028528695026,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
8,0.15876208927800786,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
8,0.057112575058477055,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
9,0.10070145169158434,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
9,0.006004509333263032,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
10,0.12705383061575473,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
10,0.004210737529402682,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
11,0.11206359450108297,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
11,0.0014620301797860008,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
12,0.040321925324008516,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
12,0.0009403021169624296,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
13,0.015346153648923862,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
13,0.0003145112906488053,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
14,0.01309472696852042,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
14,8.20876127390823e-05,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
15,0.012642647056642142,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
15,3.6757574474667876e-05,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
16,0.022040025227367564,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
16,3.208212953717033e-05,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
17,0.0060920298261911915,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
17,5.476876453633871e-06,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
18,0.005753408017693002,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
18,2.1258788026335648e-06,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
19,0.016042548316346994,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
19,9.670006381604249e-07,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
20,0.00199200472471793,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
20,5.498822714550804e-07,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
21,0.0008740331537377323,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
21,2.412450083558023e-07,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
22,0.000909774442378347,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
22,1.9387830841331692e-07,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
23,0.0004590539340934055,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
23,2.8138837879647543e-08,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
24,0.0007104616621270094,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
24,2.14698003865523e-08,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
25,0.00020746331638827286,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
25,4.694426034672552e-09,cg_sweep,4,6.0,0.5,0.5,1,62289.0,0.10839335099990421,0.6635973580000609,0.1722211950000201,0.00047033000009832904,1.1416308050002044,0.007175883125000837
26,0.00013781393972473957,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
27,7.917677806340299e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
28,0.00016381655426351194,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
29,4.479771261517693e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
30,3.484524577537585e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
31,1.636456769946702e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
32,1.8289669207978793e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
33,1.8283964869762153e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
34,9.19807635542848e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
35,1.2828353368641927e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
36,8.968141896512313e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
37,2.6079921855293302e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
38,3.183680485186102e-05,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
39,1.8868338666638942e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
40,1.62432670391906e-06,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
41,3.7653278911317546e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
42,3.0972253149212383e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
43,2.3384164378285568e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
44,5.733096901821549e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
45,1.1548967629955709e-07,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
46,9.646547430810574e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
47,4.581184065972861e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
48,2.1202142260738737e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
49,2.6493302860366174e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
50,1.1714733356726642e-08,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886
51,4.4976779452562944e-09,cg_sweep,4,6.0,0.5,0.5,0,55090.125,0.109610789999806,0.6421119359997647,0.3313539740001943,0.00046920400018279906,1.2864926100000957,0.006627079480003886


==> numex/helmholtz_unit_cube_dg.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
48,0.015145307051686627,cg_sweep,2,5.0,0.5,0.5,0,94556.25,0.09317606128752232,1.725687782280147,0.6896689748391509,5.802139639854431e-07,2.757174851372838,0.014673807975301083
63,0.001087077377221341,cg_sweep,3,5.0,0.5,0.5,0,378225.0,0.3882547030225396,6.802778682671487,2.6864205515012145,2.226792275905609e-06,10.122845144942403,0.043329363733890555
74,8.173772638068456e-05,cg_sweep,4,5.0,0.5,0.5,0,1158314.0625,1.291762520559132,20.10149972140789,8.442194969393313,3.0100345611572266e-06,30.08389124367386,0.11564650643004538
97,5.058476961996192e-06,cg_sweep,5,5.0,0.5,0.5,0,2965284.0,3.6173481550067663,51.19132218789309,24.37768430262804,2.1420419216156006e-06,79.44085187744349,0.25393421148570877
118,2.6004988527183115e-07,cg_sweep,6,5.0,0.5,0.5,0,6671889.0,9.709819910116494,115.6782424421981,58.651631836779416,2.923421561717987e-06,184.30431265756488,0.5012959986049522
141,1.3078753230995275e-08,cg_sweep,7,5.0,0.5,0.5,0,13616100.0,23.86122834123671,244.9947578161955,125.76898909546435,7.4105337262153625e-06,394.89872013311833,0.8983499221104596


==> numex/helmholtz_unit_cube_dg_h.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time,mesh_size
13,0.021100662397625536,cg_sweep,5,1.4142135623730951,0.5,0.5,1,60760.0,0.07283553294837475,0.530777764506638,0.05382795166224241,7.534399628639221e-07,0.6726016029715538,0.004485662638520201,0.5382417831604375
45,0.021100662397614937,cg_sweep,5,1.4142135623730951,0.5,0.5,0,18816.0,0.053247611969709396,0.3327191900461912,0.10056453850120306,3.948807716369629e-07,0.4998145354911685,0.0022855576932091603,0.5382417831604375
17,0.0017181091807247585,cg_sweep,5,2.0,0.5,0.5,1,279300.0,0.2414715811610222,2.551485139876604,0.3196438616141677,3.055669367313385e-06,3.1419861065223813,0.01997774135088548,0.3242719624901865
64,0.001718109180724143,cg_sweep,5,2.0,0.5,0.5,0,112700.0,0.2002118332311511,2.1248850021511316,0.5919557204470038,5.075708031654358e-07,2.9489769842475653,0.009396122546777838,0.3242719624901865
21,0.0002139762834303854,cg_sweep,5,2.8284271247461903,0.5,0.5,1,668360.0,0.5939551321789622,6.963509772904217,0.8822224820032716,5.969777703285217e-07,8.506912316195667,0.04411112410016358,0.2306727499354667
66,0.00021397628343091367,cg_sweep,5,2.8284271247461903,0.5,0.5,0,413952.0,0.5537143312394619,6.950776967220008,2.114090113900602,8.791685104370117e-07,9.689790189266205,0.03252446329077849,0.2306727499354667
26,2.1830217777932318e-05,cg_sweep,5,4.0,0.5,0.5,1,2164428.0,1.9310277625918388,28.6661758152768,4.489830615930259,6.994232535362244e-07,35.23363886773586,0.17959322463721036,0.15256175971398198
82,2.183021777792208e-05,cg_sweep,5,4.0,0.5,0.5,0,1512140.0,2.0141761992126703,25.984802120365202,10.403614020906389,6.770715117454529e-07,38.55065050907433,0.12843967927044925,0.15256175971398198
26,5.845270552823172e-06,cg_sweep,5,5.656854249492381,0.5,0.5,1,4302592.0,3.9474906995892525,64.56902905087918,9.408421185798943,1.6149133443832397e-06,78.22261018212885,0.3763368474319577,0.1198748184557511
93,5.845270552784873e-06,cg_sweep,5,5.656854249492381,0.5,0.5,0,3252816.0,3.975093142129481,56.63908843137324,27.458191799931228,2.0191073417663574e-06,88.37130281422287,0.2984586065209916,0.1198748184557511
34,3.995664093138552e-07,cg_sweep,5,8.0,0.5,0.5,1,14680988.0,14.128064466640353,270.7500978074968,52.69578218087554,3.3080577850341797e-06,338.4463016530499,1.5968418842689558,0.07821231147003552
138,3.9956640928849097e-07,cg_sweep,5,8.0,0.5,0.5,0,12140240.0,14.06731977313757,240.11518496274948,165.38409029971808,6.641261279582977e-06,420.44040628988296,1.2071831408738547,0.07821231147003552


==> numex/helmholtz_unit_cube_dg_overlap.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
25,0.01514530705173435,cg_sweep,2,5.0,0.5,0.5,1,127556.25,0.12094570230692625,2.1037984853610396,0.44246054720133543,5.327165126800537e-07,2.9070535572245717,0.018435856133388977
26,0.0010870773772159402,cg_sweep,3,5.0,0.5,0.5,1,510225.0,0.36295405216515064,6.9281625263392925,1.5021985406056046,2.182088792324066e-06,9.039527828805149,0.060087941624224185
27,8.173772638053528e-05,cg_sweep,4,5.0,0.5,0.5,1,1562564.0625,1.2920083170756698,22.386438651010394,4.063075820915401,2.127140760421753e-06,27.9917896958068,0.15627214695828465
28,5.05847696204553e-06,cg_sweep,5,5.0,0.5,0.5,1,4000164.0,3.664457260631025,57.96735318470746,10.258662912994623,2.15042382478714e-06,72.14505637995899,0.37995047825906014
29,2.6004988526789054e-07,cg_sweep,6,5.0,0.5,0.5,1,9000369.0,9.838826959952712,132.76716427505016,19.28005813807249,2.1029263734817505e-06,162.1508241314441,0.6885735049311604
30,1.3078753143039195e-08,cg_sweep,7,5.0,0.5,0.5,1,18368100.0,23.87667619343847,278.60186696145684,38.280803536996245,2.3404136300086975e-06,341.0368564063683,1.3200277081722844


==> numex/helmholtz_unit_cube_hdg.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
45,0.0071056216951241764,cg_sweep,2,5.0,1,1,0,111975.75,0.1881901454180479,3.6057581333443522,0.83637008164078,0.010518488474190235,4.8854326121509075,0.019008410946381362
48,0.00042312583552334495,cg_sweep,3,5.0,1,1,0,447903.0,0.8609556024894118,10.10452133603394,2.489414251409471,0.15177786350250244,13.855162442661822,0.052966260668286615
44,2.897771581303149e-05,cg_sweep,4,5.0,1,1,0,1244175.0,3.3827278669923544,23.818439978174865,5.496343286707997,0.29698375426232815,33.255147743970156,0.12782193690018598
48,1.6806495173953228e-06,cg_sweep,5,5.0,1,1,0,2799393.75,10.87815843615681,51.25455023068935,12.243069058284163,0.7686452083289623,75.40764354821295,0.2604908310273226
46,9.236829857770231e-08,cg_sweep,6,5.0,1,1,0,5486811.75,31.40976715553552,96.63190102949739,21.73981850873679,1.5980196492746472,151.6530455192551,0.48310707797192864
48,4.487252921415003e-09,cg_sweep,7,5.0,1,1,0,9754332.0,76.66883458010852,165.5241852030158,32.65605240315199,2.6092983577400446,277.7450140910223,0.6948096255989785


==> numex/helmholtz_unit_cube_hdg_h.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time,mesh_size
21,0.01160220668049395,cg_sweep,5,1.4142135623730951,1,1,0,36506.25,0.2605160726234317,0.5386093528941274,0.07714316807687283,0.005063794553279877,0.9020624943077564,0.003857158403843641,0.5382417831604375
30,0.0008105117990672248,cg_sweep,5,2.0,1,1,0,168581.25,0.7090939152985811,2.3395152501761913,0.3508780663833022,0.014957557432353497,3.4438152853399515,0.012099243668389732,0.3242719624901865
35,9.080245799742704e-05,cg_sweep,5,2.8284271247461903,1,1,0,461475.0,1.8755092080682516,6.608880428597331,1.1129342392086983,0.040520431473851204,9.70740146562457,0.03273335997672642,0.2306727499354667
43,8.0564159199872e-06,cg_sweep,5,4.0,1,1,0,1473525.0,5.6941652446985245,25.820436779409647,5.3068000469356775,0.3399769589304924,37.314511355012655,0.12635238206989707,0.15256175971398198
48,1.8966035277015023e-06,cg_sweep,5,5.656854249492381,1,1,0,3077606.25,11.620194114744663,54.65539724100381,13.422365414910018,0.3668284034356475,80.36764177586883,0.28558224287042594,0.1198748184557511
59,1.2166979347365126e-07,cg_sweep,5,8.0,1,1,0,10763718.75,41.738267512992024,214.87380133662373,67.99162779562175,3.008550706319511,328.5059558879584,1.1722694447520992,0.07821231147003552


==> numex/helmholtz_unit_cube_tdg.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
48,0.015300515215230034,cg_sweep,2,5.0,0.5,0.5,0,76590.5625,0.15287930518388748,1.8664972661063075,0.5933079179376364,0.0004513449966907501,2.854979165829718,0.01262357272207737
62,0.0010910205850716964,cg_sweep,3,5.0,0.5,0.5,0,242064.0,0.43122085835784674,4.324107341468334,1.80075793992728,0.0022176336497068405,6.801884766668081,0.029520621966020982
73,7.395438646233868e-05,cg_sweep,4,5.0,0.5,0.5,0,590976.5625,1.468639767728746,9.90383434202522,4.692235545255244,0.002848692238330841,16.31666778214276,0.06516993812854505
85,4.533420274104075e-06,cg_sweep,5,5.0,0.5,0.5,0,1225449.0,4.043617732822895,21.43964919820428,10.325537928380072,0.003895984962582588,36.066517911851406,0.12292307057595324
95,2.506444484489897e-07,cg_sweep,6,5.0,0.5,0.5,0,2270295.5625,11.102950466796756,40.052461713552475,18.78902035858482,0.009963261894881725,70.21500190440565,0.19988319530409385
105,1.2518262071980876e-08,cg_sweep,7,5.0,0.5,0.5,0,3873024.0,28.465360280126333,68.97101591061801,34.08257405925542,0.02171067800372839,131.8149661468342,0.32771705826207137


==> numex/helmholtz_unit_cube_tdg_h.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time,mesh_size
12,0.025767097003651863,cg_sweep,5,1.4142135623730951,0.5,0.5,1,25110.0,0.09017572645097971,0.2540767388418317,0.027348137460649014,0.00010918080806732178,0.38749373238533735,0.002486194314604456,0.5382417831604375
43,0.025767097003647627,cg_sweep,5,1.4142135623730951,0.5,0.5,0,7776.0,0.09321254212409258,0.18156123254448175,0.06011502165347338,0.00010915100574493408,0.35108780954033136,0.0014313100393684138,0.5382417831604375
17,0.0018783600835263097,cg_sweep,5,2.0,0.5,0.5,1,115425.0,0.2882606079801917,1.1402124464511871,0.13970300927758217,0.0003321319818496704,1.597090476192534,0.008731438079848886,0.3242719624901865
61,0.0018783600835159846,cg_sweep,5,2.0,0.5,0.5,0,46575.0,0.3045855639502406,0.8775558965280652,0.24723176937550306,0.000350351445376873,1.4580104118213058,0.004120529489591717,0.3242719624901865
21,0.0002296948723755547,cg_sweep,5,2.8284271247461903,0.5,0.5,1,276210.0,0.7223454704508185,3.030614275485277,0.39153890684247017,0.000711662694811821,4.212519804947078,0.01957694534212351,0.2306727499354667
61,0.00022969487237788454,cg_sweep,5,2.8284271247461903,0.5,0.5,0,171072.0,0.797150463797152,2.629783632233739,0.8803534777835011,0.0005678702145814896,4.377332027070224,0.014672557963058353,0.2306727499354667
25,2.131393826475488e-05,cg_sweep,5,4.0,0.5,0.5,1,894483.0,2.164906181395054,10.850052318535745,1.8731153905391693,0.002804689109325409,15.038703638128936,0.07804647460579872,0.15256175971398198
74,2.131393826436853e-05,cg_sweep,5,4.0,0.5,0.5,0,624915.0,2.2304645711556077,10.297266819514334,4.206511659547687,0.0032095154747366905,16.894701289013028,0.0576234473910642,0.15256175971398198
26,5.0678558601077805e-06,cg_sweep,5,5.656854249492381,0.5,0.5,1,1778112.0,4.464679759927094,25.887035908177495,4.129936325363815,0.005693803541362286,34.78841618448496,0.1651974530145526,0.1198748184557511
83,5.0678558593479665e-06,cg_sweep,5,5.656854249492381,0.5,0.5,0,1344276.0,4.378423782996833,23.38137653283775,10.855444909073412,0.005215167999267578,38.919614151120186,0.13238347450089527,0.1198748184557511
34,3.289805458322271e-07,cg_sweep,5,8.0,0.5,0.5,1,6067143.0,15.76644441485405,108.5086048329249,26.506191769614816,0.026207199320197105,151.6989706074819,0.8032179324125702,0.07821231147003552
101,3.289805455942209e-07,cg_sweep,5,8.0,0.5,0.5,0,5017140.0,15.782751457765698,98.8627884183079,58.77847251202911,0.017082839272916317,174.30815079715103,0.5877847251202911,0.07821231147003552


==> numex/helmholtz_unit_cube_tdg_overlap.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
25,0.015300515215278282,cg_sweep,2,5.0,0.5,0.5,1,103320.5625,0.15537540521472692,2.0766729917377234,0.38016412034630775,0.0005272626876831055,2.8533538673073053,0.015840171681096155
26,0.0010910205850524159,cg_sweep,3,5.0,0.5,0.5,1,326544.0,0.39728477876633406,4.636106256395578,1.000869506970048,0.0009108716621994972,6.2767483945935965,0.04003478027880192
27,7.395438646073858e-05,cg_sweep,4,5.0,0.5,0.5,1,797226.5625,1.3525312673300505,11.739802393130958,2.206121938303113,0.0035019200295209885,15.548439209349453,0.08485084378088896
28,4.533420272639591e-06,cg_sweep,5,5.0,0.5,0.5,1,1653129.0,4.056405307725072,23.732448579743505,4.3769879546016455,0.004126535728573799,32.42561833932996,0.16211066498524612
29,2.506444483623777e-07,cg_sweep,6,5.0,0.5,0.5,1,3062625.5625,11.090558555908501,45.1758784558624,8.430259467102587,0.011249654926359653,64.97220626845956,0.3010806952536638
30,1.2518262101379636e-08,cg_sweep,7,5.0,0.5,0.5,1,5224704.0,28.233180664479733,76.23082135617733,13.710936800576746,0.027681726962327957,118.4746768521145,0.47279092415781887


==> numex/helmholtz_unit_square_dg.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
17,0.020403362360305887,cg_sweep,2,5.0,0.5,0.5,1,1923.75,0.003255407325923443,0.056006002239882946,0.03251751884818077,4.0885061025619507e-07,0.10865213349461555,0.002032344928011298
46,0.020403362360312125,cg_sweep,2,5.0,0.5,0.5,0,904.5,0.007385514676570892,0.07220469787716866,0.06796805839985609,4.507601261138916e-07,0.1669710474088788,0.0015104012977745797
18,0.0008800546886696792,cg_sweep,3,5.0,0.5,0.5,1,5343.75,0.0037112701684236526,0.08533935807645321,0.037589543499052525,3.771856427192688e-07,0.14244756940752268,0.002211149617591325
64,0.0008800546886697586,cg_sweep,3,5.0,0.5,0.5,0,2512.5,0.004418813623487949,0.07538157422095537,0.10424514394253492,4.5355409383773804e-07,0.20054654590785503,0.0016546848244846813
19,4.539263404576279e-05,cg_sweep,4,5.0,0.5,0.5,1,12023.4375,0.004622702486813068,0.1400633016601205,0.043819802813231945,3.725290298461914e-07,0.2042412692680955,0.002434433489623997
74,4.5392634045734944e-05,cg_sweep,4,5.0,0.5,0.5,0,5653.125,0.005659487098455429,0.12213380075991154,0.12852256372570992,3.390014171600342e-07,0.2730212388560176,0.0017605830647357522
19,2.0066808880726415e-06,cg_sweep,5,5.0,0.5,0.5,1,23565.9375,0.007047717459499836,0.22992047294974327,0.05473828874528408,4.3492764234542847e-07,0.30784296430647373,0.003041016041404671
99,2.0066808888179364e-06,cg_sweep,5,5.0,0.5,0.5,0,11080.125,0.007377333007752895,0.200622770935297,0.19889911357313395,4.3213367462158203e-07,0.42309470381587744,0.0020295827915625913
21,7.789794468938232e-08,cg_sweep,6,5.0,0.5,0.5,1,41895.0,0.010207006707787514,0.37873358372598886,0.07446599937975407,4.172325134277344e-07,0.4795649852603674,0.0037232999689877032
119,7.789794482147245e-08,cg_sweep,6,5.0,0.5,0.5,0,19698.0,0.014485207386314869,0.31662867683917284,0.26024369057267904,4.172325134277344e-07,0.607661091722548,0.0022054550048532123
23,2.516345635109095e-09,cg_sweep,7,5.0,0.5,0.5,1,69255.0,0.016054783016443253,0.6167777208611369,0.11081365775316954,5.6438148021698e-07,0.7599915955215693,0.005036984443325888
142,2.516344558687515e-09,cg_sweep,7,5.0,0.5,0.5,0,32562.0,0.020307578146457672,0.4981488296762109,0.3829536456614733,4.116445779800415e-07,0.9175409767776728,0.0027159833025636403


==> numex/helmholtz_unit_square_dg_h.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time,mesh_size
6,0.04272158111664135,cg_sweep,5,1.4142135623730951,0.5,0.5,1,2646.0,0.002784036099910736,0.014286937192082405,0.0037923194468021393,3.3155083656311035e-07,0.023824889212846756,0.0007584638893604279,0.6035533905932714
17,0.042721581116654105,cg_sweep,5,1.4142135623730951,0.5,0.5,0,441.0,0.0064781829714775085,0.026371055282652378,0.00957114715129137,3.995373845100403e-07,0.04863612726330757,0.0005981966969557106,0.6035533905932714
11,0.0011131247406734308,cg_sweep,5,2.0,0.5,0.5,1,2822.4,0.0031148260459303856,0.04145971033722162,0.01634878944605589,2.1792948246002197e-07,0.06448121927678585,0.0016348789446055888,0.3365323532239473
28,0.0011131247406712431,cg_sweep,5,2.0,0.5,0.5,0,1234.8,0.0038171671330928802,0.0373204005882144,0.03478119056671858,3.4831464290618896e-07,0.08017368521541357,0.0012881922432117993,0.3365323532239473
16,0.0001002539361895789,cg_sweep,5,2.8284271247461903,0.5,0.5,1,7827.75,0.0038190502673387527,0.08631775714457035,0.028051034547388554,2.5425106287002563e-07,0.12419690284878016,0.0018700689698259035,0.21110764556519968
57,0.00010025393618939301,cg_sweep,5,2.8284271247461903,0.5,0.5,0,2921.625,0.004579881206154823,0.07314810808748007,0.08310925215482712,2.7474015951156616e-07,0.16661958117038012,0.0014840937884790556,0.21110764556519968
18,1.0414689602767331e-05,cg_sweep,5,4.0,0.5,0.5,1,16096.5,0.005095544271171093,0.15592380333691835,0.04342415276914835,3.427267074584961e-07,0.21493544522672892,0.0025543619275969617,0.151604714368874
92,1.0414689603940933e-05,cg_sweep,5,4.0,0.5,0.5,0,5953.5,0.0050352346152067184,0.1285010501742363,0.1497151106595993,2.8405338525772095e-07,0.2934831129387021,0.001645220996259333,0.151604714368874
22,1.2435471245898173e-06,cg_sweep,5,5.656854249492381,0.5,0.5,1,32110.3125,0.00805989932268858,0.29343320801854134,0.0722097335383296,3.5855919122695923e-07,0.393513360992074,0.0034385587399204573,0.10650510577158243
124,1.243547126253821e-06,cg_sweep,5,5.656854249492381,0.5,0.5,0,12623.625,0.009930886328220367,0.24437170568853617,0.24725873675197363,6.491318345069885e-07,0.5210854094475508,0.002010233632129867,0.10650510577158243
28,2.6853986031496286e-07,cg_sweep,5,8.0,0.5,0.5,1,50880.375,0.014172191731631756,0.5571625605225563,0.12290567811578512,5.83939254283905e-07,0.7349633341655135,0.004552062152436486,0.07349312782918155
121,2.685398615882061e-07,cg_sweep,5,8.0,0.5,0.5,0,34894.125,0.018974625505506992,0.5173671441152692,0.4255484351888299,4.889443516731262e-07,1.0023484267294407,0.003546236959906916,0.07349312782918155


==> numex/helmholtz_unit_square_dg_iomega.csv <==
omega,steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time,ndomains
5,13,1.4773888662234907e-05,cg_sweep,5,5.0,0.5,0.5,1,15523.2,0.007202870212495327,0.05645861756056547,0.010369118303060532,4.954636096954346e-07,0.08118998911231756,0.000864093191921711,5
5,50,1.4773888666620706e-05,cg_sweep,5,5.0,0.5,0.5,0,8467.2,0.010843994095921516,0.0738477548584342,0.03338903374969959,4.55416738986969e-07,0.13115760125219822,0.0006814088520346855,5
10,20,2.0066808887759503e-06,cg_sweep,5,5.0,0.5,0.5,1,21366.45,0.011357870884239674,0.27715655602514744,0.052372430451214314,8.270144462585449e-07,0.35713974945247173,0.002756443707958648,20
10,122,2.0066808890467776e-06,cg_sweep,5,5.0,0.5,0.5,0,7541.1,0.008860534988343716,0.2050314722582698,0.24635594431310892,5.00120222568512e-07,0.4767465814948082,0.0020359995397777595,20
20,32,2.374585146966088e-06,cg_sweep,5,5.0,0.5,0.5,1,22987.125,0.031990762799978256,1.7883415864780545,0.39596053399145603,2.0191073417663574e-06,2.2810915941372514,0.01277292045133729,80
20,179,2.374585146889551e-06,cg_sweep,5,5.0,0.5,0.5,0,7860.825,0.027217339724302292,1.399768490344286,1.4542690766975284,4.721805453300476e-07,2.9436909705400467,0.008170050992682743,80
40,61,2.402295870233187e-06,cg_sweep,5,5.0,0.5,0.5,1,23615.55,0.11421007663011551,17.174064779654145,3.7724457029253244,1.8738210201263428e-06,21.316291932947934,0.06287409504875541,320
40,273,2.4022958702512587e-06,cg_sweep,5,5.0,0.5,0.5,0,7789.1625,0.10819102358072996,28.598394186235964,9.832618873566389,2.355314791202545e-06,38.78923319932073,0.036149334093994075,320
80,115,2.332404307121741e-06,cg_sweep,5,5.0,0.5,0.5,1,23883.25078125,0.41499237809330225,216.24356075376272,29.404416834004223,4.08664345741272e-06,247.06246574874967,0.25793348100003705,1280
80,466,2.3324043069744755e-06,cg_sweep,5,5.0,0.5,0.5,0,7696.828125,0.5017921086400747,428.5766277713701,67.75766298454255,2.7390196919441223e-06,497.83128758054227,0.14571540426783344,1280


==> numex/helmholtz_unit_square_dg_subdomains.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time,ndomains
20,2.4022958703361627e-06,cg_sweep,5,5.0,0.5,0.5,1,2099160.0,0.1131815100015956,1.8862789509985305,0.9157064569990325,9.699979273136705e-07,3.105203518000053,0.04819507668415961,2
66,2.4022958701964705e-06,cg_sweep,5,5.0,0.5,0.5,0,2039625.0,0.10746005499822786,1.6691116989968577,2.2768018249989836,1.0889998520724475e-06,4.178328429999965,0.035027720384599746,2
22,2.402295870417721e-06,cg_sweep,5,5.0,0.5,0.5,1,1070307.0,0.13404857299974537,1.93335315999866,0.9949795120010094,9.81002813205123e-07,3.2624694429978263,0.04737997676195283,4
74,2.4022958706217195e-06,cg_sweep,5,5.0,0.5,0.5,0,1011433.5,0.10431469900140655,1.7445940379984677,2.2810731459976523,4.47998900199309e-07,4.260034175000328,0.031247577342433594,4
24,2.402295870518833e-06,cg_sweep,5,5.0,0.5,0.5,1,550478.25,0.12377248299890198,1.982296193997172,0.807194081000489,1.0510011634323746e-06,3.1106499999987136,0.03509539482610822,8
82,2.402295870012443e-06,cg_sweep,5,5.0,0.5,0.5,0,499322.25,0.10328171100263717,1.7966772649997438,2.819160623999778,7.749986252747476e-07,4.855814990998624,0.03480445214814541,8
31,2.402295870236733e-06,cg_sweep,5,5.0,0.5,0.5,1,288469.125,0.11477358800038928,2.2442835529982403,1.1210197459986375,6.699992809444666e-07,3.679840299002535,0.03736732486662125,16
92,2.4022958698113144e-06,cg_sweep,5,5.0,0.5,0.5,0,244424.25,0.11088329100311967,2.1400223259988707,3.054246558000159,8.030001481529325e-07,5.505960933998722,0.033563148989012734,16
39,2.402295870335557e-06,cg_sweep,5,5.0,0.5,0.5,1,150987.375,0.11379116699754377,2.70570269000018,1.3013038869976299,9.879986464511603e-07,4.3213901780000015,0.034244839131516575,32
101,2.4022958705077153e-06,cg_sweep,5,5.0,0.5,0.5,0,119152.6875,0.11864082399915787,2.5856390179978916,3.4807394000017666,7.72000930737704e-07,6.38236543399762,0.034807394000017665,32
48,2.4022958703453484e-06,cg_sweep,5,5.0,0.5,0.5,1,80992.40625,0.11347763599769678,3.87112946599882,2.0325793779993546,6.24000676907599e-07,6.213685408001766,0.04324636974466712,64
124,2.402295870275041e-06,cg_sweep,5,5.0,0.5,0.5,0,57164.625,0.13914643799944315,3.713200580001285,4.033364348997566,1.4780016499571502e-06,8.082961977001105,0.03279158007315094,64


==> numex/helmholtz_unit_square_hdg.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
30,0.006791463777900065,cg_sweep,2,5.0,1,1,0,1201.0,0.005192584358155727,0.08790163230150938,0.05807993933558464,0.0001936405897140503,0.16709204390645027,0.0020027565288132636
31,0.0003277138283851029,cg_sweep,3,5.0,1,1,0,2702.25,0.005760125815868378,0.11649350449442863,0.06085010152310133,0.00032266974449157715,0.19912027101963758,0.002028336717436711
30,1.901930079030346e-05,cg_sweep,4,5.0,1,1,0,4804.0,0.008682399056851864,0.15591105818748474,0.06414906773716211,0.0004980713129043579,0.24494866374880075,0.0022120368185228317
32,7.938183785659294e-07,cg_sweep,5,5.0,1,1,0,7506.25,0.017418712377548218,0.2152543729171157,0.07425270695239305,0.0009056376293301582,0.32379834447056055,0.002395248611367518
30,3.3703523124341544e-08,cg_sweep,6,5.0,1,1,0,10809.0,0.03070866223424673,0.25832657888531685,0.07681472506374121,0.0014209868386387825,0.38321436010301113,0.002648783622887628
33,1.1511357354887446e-09,cg_sweep,7,5.0,1,1,0,14712.25,0.05161064211279154,0.3222529599443078,0.0900229187682271,0.0021990016102790833,0.4827692760154605,0.002813216211507097


==> numex/helmholtz_unit_square_hdg_h.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time,mesh_size
12,0.025624356072430274,cg_sweep,5,1.4142135623730951,1,1,0,900.0,0.006276140920817852,0.013565232045948505,0.007580311968922615,0.00015110429376363754,0.030008641071617603,0.0006891192699020559,0.6035533905932714
15,0.0006125157690019534,cg_sweep,5,2.0,1,1,0,1000.0,0.006780045107007027,0.040938193909823895,0.01945341005921364,0.0002585258334875107,0.07076985109597445,0.0013895292899438313,0.3365323532239473
24,4.2303132192648976e-05,cg_sweep,5,2.8284271247461903,1,1,0,2400.0,0.007392180152237415,0.07889511249959469,0.038578727282583714,0.0003014886751770973,0.13119978178292513,0.0016773359688079875,0.21110764556519968
29,4.51661891731523e-06,cg_sweep,5,4.0,1,1,0,4868.75,0.011186092160642147,0.13746913895010948,0.05707798711955547,0.000536908395588398,0.21670660376548767,0.002038499539984124,0.151604714368874
36,4.900052245371154e-07,cg_sweep,5,5.656854249492381,1,1,0,9743.75,0.022585133090615273,0.2538327984511852,0.08253904990851879,0.0010805511847138405,0.37998086865991354,0.0023582585688148227,0.10650510577158243
37,8.14739141241005e-08,cg_sweep,5,8.0,1,1,0,18275.0,0.045860251411795616,0.5103884497657418,0.1278838636353612,0.0021659741178154945,0.7267005667090416,0.0035523295454267,0.07349312782918155


==> numex/helmholtz_unit_square_hdg_iomega.csv <==
omega,steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time,ndomains
5,21,4.647266745797227e-06,cg_sweep,5,5.0,1,1,0,5500.0,0.015255995094776154,0.04444336146116257,0.014394726604223251,0.00041175074875354767,0.08156761527061462,0.0007197363302111626,5
10,34,7.938183784090409e-07,cg_sweep,5,5.0,1,1,0,6265.0,0.027582798153162003,0.25105168856680393,0.06539676152169704,0.0013580229133367538,0.36144182085990906,0.0019817200461120315,20
20,72,9.434017317342785e-07,cg_sweep,5,5.0,1,1,0,6437.5,0.08128543198108673,2.2678510639816523,0.5533083491027355,0.0031812386587262154,2.969438667409122,0.0077930753394751485,80
40,154,9.592585158347485e-07,cg_sweep,5,5.0,1,1,0,6396.25,0.27725044172257185,30.511519698426127,6.101398995146155,0.0698736784979701,37.21338078286499,0.039878424804876834,320
80,310,9.555020116425067e-07,cg_sweep,5,5.0,1,1,0,6388.984375,1.70933070871979,541.4824468586594,52.36825601570308,0.15226954221725464,596.7098461659625,0.16947655668512324,1280


==> numex/helmholtz_unit_square_hdg_subdomains.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time,ndomains
28,9.592585158433577e-07,cg_sweep,5,5.0,1,1,0,891650.0,0.2633783899982518,1.1332960879990424,0.5680539669992868,0.01599838299807743,2.1679133899997396,0.0210390358147884,2
32,9.592585158450463e-07,cg_sweep,5,5.0,1,1,0,446775.0,0.25104893800016725,1.2236462299988489,0.8865361500029394,0.01786137700037216,2.5723098260023107,0.028597940322675465,4
39,9.592585158394137e-07,cg_sweep,5,5.0,1,1,0,224112.5,0.2757437239997671,1.4015023989995825,0.8891222800011747,0.01616543999989517,2.785155069999746,0.023397954736873016,8
57,9.592585158307647e-07,cg_sweep,5,5.0,1,1,0,112650.0,0.25879134900242207,1.7158556319991476,1.0852779189990542,0.0174907959990378,3.2684755560003396,0.019379962839268825,16
74,9.592585158401142e-07,cg_sweep,5,5.0,1,1,0,56671.875,0.25869439000234706,2.5711920430003374,1.5749357390013756,0.018532557001890382,4.6161944170016795,0.021574462178101037,32
94,9.592585158420598e-07,cg_sweep,5,5.0,1,1,0,28640.625,0.26230522699916037,4.146159115000046,2.3266762210005254,0.015834567999263527,6.941094091998821,0.025018023881726078,64


==> numex/helmholtz_unit_square_tdg.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time
17,0.020685779648872138,cg_sweep,2,5.0,0.5,0.5,1,1335.9375,0.004194539040327072,0.06451572198420763,0.03297386970371008,5.368143320083618e-05,0.11854325514286757,0.00206086685648188
45,0.020685779648880402,cg_sweep,2,5.0,0.5,0.5,0,628.125,0.0046404460445046425,0.05943925119936466,0.06373564340174198,5.772151052951813e-05,0.1447475217282772,0.0014485373500395906
18,0.0010265085364024485,cg_sweep,3,5.0,0.5,0.5,1,2618.4375,0.004522745497524738,0.07684219907969236,0.03432818315923214,5.126185715198517e-05,0.13124985992908478,0.0020193048917195376
64,0.0010265085364172452,cg_sweep,3,5.0,0.5,0.5,0,1231.125,0.004627586342394352,0.06789222825318575,0.09707314521074295,5.563255399465561e-05,0.18562960252165794,0.0015408435747736977
19,4.683211854399678e-05,cg_sweep,4,5.0,0.5,0.5,1,4328.4375,0.006062287837266922,0.08967301994562149,0.039775230921804905,6.583239883184433e-05,0.1513878172263503,0.0022097350512113837
73,4.6832118542291944e-05,cg_sweep,4,5.0,0.5,0.5,0,2035.125,0.006286732852458954,0.08030261658132076,0.11386990267783403,5.9728510677814484e-05,0.21607287600636482,0.0015815264260810283
19,1.8179464130334785e-06,cg_sweep,5,5.0,0.5,0.5,1,6465.9375,0.008763842284679413,0.1066023875027895,0.0396689074113965,6.097555160522461e-05,0.17090045474469662,0.002203828189522028
81,1.8179464122391009e-06,cg_sweep,5,5.0,0.5,0.5,0,3040.125,0.008894593454897404,0.09432289469987154,0.1271567502990365,6.47054985165596e-05,0.24612247664481401,0.0015894593787379562
21,6.939104959626597e-08,cg_sweep,6,5.0,0.5,0.5,1,9030.9375,0.013178457506000996,0.12827850505709648,0.04784777853637934,6.729364395141602e-05,0.20528251864016056,0.0023923889268189667
91,6.939104964581972e-08,cg_sweep,6,5.0,0.5,0.5,0,4246.125,0.013186847791075706,0.11141460109502077,0.1407802291214466,7.412303239107132e-05,0.28117298800498247,0.0015642247680160734
21,2.4183885148566542e-09,cg_sweep,7,5.0,0.5,0.5,1,12023.4375,0.020062590017914772,0.15327315498143435,0.049785577692091465,0.0001546451821923256,0.23939704522490501,0.0024892788846045733
99,2.418388383865612e-09,cg_sweep,7,5.0,0.5,0.5,0,5653.125,0.01981209684163332,0.1313046319410205,0.16778300888836384,7.513165473937988e-05,0.3348400881513953,0.0017120715192690187


==> numex/helmholtz_unit_square_tdg_h.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time,mesh_size
6,0.05884549418641827,cg_sweep,5,1.4142135623730951,0.5,0.5,1,726.0,0.003922418691217899,0.010989095084369183,0.003941386006772518,4.30746003985405e-05,0.022052468731999397,0.0007882772013545036,0.6035533905932714
16,0.058845494186401476,cg_sweep,5,1.4142135623730951,0.5,0.5,0,121.0,0.004675724543631077,0.010119140148162842,0.008984538726508617,5.175173282623291e-05,0.026847150176763535,0.0005989692484339079,0.6035533905932714
11,0.001415944687235849,cg_sweep,5,2.0,0.5,0.5,1,774.4,0.004591803997755051,0.02880612574517727,0.01500734407454729,4.338845610618591e-05,0.0519587192684412,0.0015007344074547291,0.3365323532239473
24,0.0014159446873009678,cg_sweep,5,2.0,0.5,0.5,0,338.8,0.004606121219694614,0.027291747741401196,0.02972727082669735,4.150625318288803e-05,0.06541033927351236,0.001292490035943363,0.3365323532239473
16,0.00011213052161277481,cg_sweep,5,2.8284271247461903,0.5,0.5,1,2147.75,0.005249284207820892,0.05208693537861109,0.02305363304913044,4.320591688156128e-05,0.0863690935075283,0.0015369088699420292,0.21110764556519968
51,0.00011213052161269531,cg_sweep,5,2.8284271247461903,0.5,0.5,0,801.625,0.005158537998795509,0.04315322823822498,0.07015234138816595,4.706718027591705e-05,0.12443189229816198,0.001403046827763319,0.21110764556519968
19,1.0577428279742266e-05,cg_sweep,5,4.0,0.5,0.5,1,4416.5,0.006452096626162529,0.07607863750308752,0.03328815754503012,5.3081661462783813e-05,0.12646473571658134,0.0018493420858350066,0.151604714368874
81,1.0577428280976542e-05,cg_sweep,5,4.0,0.5,0.5,0,1633.5,0.006356030702590942,0.06734385434538126,0.11203039065003395,5.0877220928668976e-05,0.19624157436192036,0.0014003798831254243,0.151604714368874
22,1.1154869016426074e-06,cg_sweep,5,5.656854249492381,0.5,0.5,1,8810.3125,0.010140431113541126,0.1304394267499447,0.05010316800326109,6.404425948858261e-05,0.21057707909494638,0.0023858651430124327,0.10650510577158243
99,1.1154869036803159e-06,cg_sweep,5,5.656854249492381,0.5,0.5,0,3463.625,0.011083297431468964,0.11298693530261517,0.166516182012856,7.195211946964264e-05,0.31055715680122375,0.0016991447144168981,0.10650510577158243
28,2.208308980836703e-07,cg_sweep,5,8.0,0.5,0.5,1,13960.375,0.01838596072047949,0.2379259392619133,0.07721193414181471,8.92365351319313e-05,0.3736716592684388,0.0028597012645116557,0.07349312782918155
81,2.2083089735562763e-07,cg_sweep,5,8.0,0.5,0.5,0,9574.125,0.018073759973049164,0.2205497669056058,0.19261331669986248,9.78708267211914e-05,0.47209201008081436,0.002407666458748281,0.07349312782918155


==> numex/helmholtz_unit_square_tdg_iomega.csv <==
omega,steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time,ndomains
5,13,1.3469377194277836e-05,cg_sweep,5,5.0,0.5,0.5,1,4259.2,0.010190445929765701,0.031169474124908447,0.007219222374260426,8.827913552522659e-05,0.056128536351025105,0.0006016018645217022,5
5,39,1.3469377193659649e-05,cg_sweep,5,5.0,0.5,0.5,0,2323.2,0.010756341740489006,0.028508368879556656,0.017449310049414635,0.000115259550511837,0.06434904783964157,0.00045919236972143774,5
10,21,1.817946412142456e-06,cg_sweep,5,5.0,0.5,0.5,1,5862.45,0.013326524756848812,0.13293041847646236,0.035505106672644615,8.438620716333389e-05,0.19833318330347538,0.0017752553336322307,20
10,100,1.817946412761919e-06,cg_sweep,5,5.0,0.5,0.5,0,2069.1,0.013103869743645191,0.11439525708556175,0.11494824010878801,0.00011525116860866547,0.25883310101926327,0.0011610933344322022,20
20,32,2.2227923048500024e-06,cg_sweep,5,5.0,0.5,0.5,1,6307.125,0.03840190730988979,0.747525162063539,0.204772281460464,0.00031304266303777695,1.0551682012155652,0.00660555746646658,80
20,170,2.222792304666753e-06,cg_sweep,5,5.0,0.5,0.5,0,2156.825,0.03640018031001091,0.6879281895235181,0.9720324110239744,0.0002751471474766731,1.760581542737782,0.005751671071147778,80
40,60,2.292807544239861e-06,cg_sweep,5,5.0,0.5,0.5,1,6479.55,0.12739367224276066,7.246822971850634,2.3025814862921834,0.0018574949353933334,9.936134146526456,0.03902680485240989,320
40,284,2.2928075434924237e-06,cg_sweep,5,5.0,0.5,0.5,0,2137.1625,0.15820532198995352,6.835863367654383,7.687860048376024,0.0009675677865743637,14.947973207570612,0.02716558320980927,320
80,115,2.2717853273786117e-06,cg_sweep,5,5.0,0.5,0.5,1,6553.00078125,0.4578234935179353,95.44463407341391,18.602332301437855,0.00750384945422411,115.52288727462292,0.16317835352138468,1280
80,492,2.271785326529326e-06,cg_sweep,5,5.0,0.5,0.5,0,2111.828125,0.5203061355277896,95.01847471483052,51.827481714077294,0.00389888696372509,148.36141467746347,0.1055549525744955,1280


==> numex/helmholtz_unit_square_tdg_subdomains.csv <==
steps,l2_error,solver,order,elements_per_wavelength,alpha,beta,overlap,avg_domain_nnze,assembly_time,setup_time,solve_time,postprocess_time,total_time,avgmatvec_time,ndomains
21,2.292807537807404e-06,cg_sweep,5,5.0,0.5,0.5,1,575960.0,0.16746810800032108,0.8206877429984161,0.344084690001182,0.0006052889984857757,1.5226066689974687,0.0172042345000591,2
51,2.292807545076709e-06,cg_sweep,5,5.0,0.5,0.5,0,559625.0,0.16752711899971473,0.7792507390004175,0.7881573689992365,0.0006084140004531946,1.9267996839989792,0.01576314737998473,2
22,2.292807548242149e-06,cg_sweep,5,5.0,0.5,0.5,1,293667.0,0.1652396579993365,0.7531933869977365,0.2712905420012248,0.0064161210029851645,1.378185058998497,0.012918597238153563,4
62,2.2928075380628963e-06,cg_sweep,5,5.0,0.5,0.5,0,277513.5,0.1634264090025681,0.7701743990000978,0.8516220150013396,0.0006142870006442536,1.9803300300009141,0.013961016639366223,4
25,2.2928075451620417e-06,cg_sweep,5,5.0,0.5,0.5,1,151038.25,0.16021971499867504,0.8127326290014025,0.3177807590000157,0.0005978580011287704,1.4705221339972923,0.013240864958333987,8
70,2.2928075451347164e-06,cg_sweep,5,5.0,0.5,0.5,0,137002.25,0.17355093199876137,0.7595230129991251,0.9966623440013791,0.0006278649998421315,2.126260717999685,0.014444381797121436,8
31,2.2928075445493815e-06,cg_sweep,5,5.0,0.5,0.5,1,79149.125,0.15043593600057648,0.9062853869982064,0.4722248639991449,0.0005615400004899129,1.7091829780001717,0.015740828799971497,16
78,2.2928075383495924e-06,cg_sweep,5,5.0,0.5,0.5,0,67064.25,0.17508080899642664,0.8392180410010042,0.992480193002848,0.0005514479998964816,2.201870281001902,0.012889353155881142,16
39,2.2928075431092853e-06,cg_sweep,5,5.0,0.5,0.5,1,41427.375,0.16485816800195607,1.1001785970001947,0.4980256500020914,0.0005596989976766054,1.944150933999481,0.013105938157949774,32
89,2.2928075437846255e-06,cg_sweep,5,5.0,0.5,0.5,0,32692.6875,0.15775772800043342,1.021472199998243,1.015269563999027,0.0005664090022037271,2.3841958989978593,0.01153715413635258,32
48,2.292807543538891e-06,cg_sweep,5,5.0,0.5,0.5,1,22222.40625,0.1521013160017901,1.5340795930023887,0.9654655779995664,0.0005808269997942261,2.833156273998611,0.020541820808501414,64
111,2.292807543279158e-06,cg_sweep,5,5.0,0.5,0.5,0,15684.625,0.1781839499999478,1.5831860450016393,2.077332602999377,0.0005786109977634624,4.0345299410000734,0.01888484184544888,64


==> numex/submarine_dg_f100Hz_history.csv <==
method,iteration,residual,relative_residual
DG,0,1.0,1.0
DG,1,28.216894533398793,28.216894533398793
DG,2,14.051657373740692,14.051657373740692
DG,3,6.866299088248708,6.866299088248708
DG,4,6.114085051155595,6.114085051155595
DG,5,7.938837221683228,7.938837221683228
DG,6,2.4269900117305694,2.4269900117305694
DG,7,2.1128516465435188,2.1128516465435188
DG,8,1.383259969014091,1.383259969014091
DG,9,1.270429488826289,1.270429488826289
DG,10,1.2622055181693212,1.2622055181693212
DG,11,1.7951996949171702,1.7951996949171702
DG,12,0.5518651630133595,0.5518651630133595
DG,13,0.33604243022744773,0.33604243022744773
DG,14,0.3221732886192116,0.3221732886192116
DG,15,0.3285483848313394,0.3285483848313394
DG,16,1.704722687347845,1.704722687347845
DG,17,0.6301126874201175,0.6301126874201175
DG,18,0.27485346594736515,0.27485346594736515
DG,19,0.25304504679782874,0.25304504679782874
DG,20,0.247683694822744,0.247683694822744
DG,21,0.136289315945913,0.136289315945913
DG,22,0.37390632677850916,0.37390632677850916
DG,23,0.10827530075620188,0.10827530075620188
DG,24,0.12433810805568776,0.12433810805568776
DG,25,0.11963528335157736,0.11963528335157736
DG,26,0.1888071333818982,0.1888071333818982
DG,27,0.22975755603971332,0.22975755603971332
DG,28,0.06048233474014887,0.06048233474014887
DG,29,0.05250506449077733,0.05250506449077733
DG,30,0.05445229113362658,0.05445229113362658
DG,31,0.04390819138988452,0.04390819138988452
DG,32,0.03571110991008401,0.03571110991008401
DG,33,0.027941873586401492,0.027941873586401492
DG,34,0.020309937973400305,0.020309937973400305
DG,35,0.025224911581630552,0.025224911581630552
DG,36,0.08961340459251241,0.08961340459251241
DG,37,0.0823526699659209,0.0823526699659209
DG,38,0.08218166759609266,0.08218166759609266
DG,39,0.09702175581215522,0.09702175581215522
DG,40,0.14055966859461866,0.14055966859461866
DG,41,0.08365269516643381,0.08365269516643381
DG,42,0.09449733983246046,0.09449733983246046
DG,43,0.06246900589616168,0.06246900589616168
DG,44,0.0695385035716655,0.0695385035716655
DG,45,0.11589903581647337,0.11589903581647337
DG,46,0.042527166108694385,0.042527166108694385
DG,47,0.17813717756944958,0.17813717756944958
DG,48,0.03454539943783895,0.03454539943783895
DG,49,0.029015223815685134,0.029015223815685134
DG,50,0.03766219733974145,0.03766219733974145
DG,51,0.07196813872853866,0.07196813872853866
DG,52,0.031006844374751763,0.031006844374751763
DG,53,0.0790462399515603,0.0790462399515603
DG,54,0.11757191170317594,0.11757191170317594
DG,55,0.026352616836402033,0.026352616836402033
DG,56,0.0727248718839234,0.0727248718839234
DG,57,0.026885231624016005,0.026885231624016005
DG,58,0.06711581203973886,0.06711581203973886
DG,59,0.022751720157962618,0.022751720157962618
DG,60,0.04638676750261077,0.04638676750261077
DG,61,0.043165559664264594,0.043165559664264594
DG,62,0.2138505038659694,0.2138505038659694
DG,63,0.035715898772306735,0.035715898772306735
DG,64,0.049836558266527914,0.049836558266527914
DG,65,0.04947093996861663,0.04947093996861663
DG,66,0.057554429646481664,0.057554429646481664
DG,67,0.0374644337444854,0.0374644337444854
DG,68,0.12198617750549892,0.12198617750549892
DG,69,0.03772418016975055,0.03772418016975055
DG,70,0.03002741704248749,0.03002741704248749
DG,71,0.03350842329326658,0.03350842329326658
DG,72,0.026897614291961268,0.026897614291961268
DG,73,0.024041831635810453,0.024041831635810453
DG,74,0.023989719358582767,0.023989719358582767
DG,75,0.06201053643878876,0.06201053643878876
DG,76,0.028515303034741223,0.028515303034741223
DG,77,0.02113746009789349,0.02113746009789349
DG,78,0.031069776510933757,0.031069776510933757
DG,79,0.0567727982936371,0.0567727982936371
DG,80,0.015002624717404243,0.015002624717404243
DG,81,0.01048322245653738,0.01048322245653738
DG,82,0.01336294188415247,0.01336294188415247
DG,83,0.006607111112171916,0.006607111112171916
DG,84,0.0066306996471905445,0.0066306996471905445
DG,85,0.006211230975586644,0.006211230975586644
DG,86,0.009236346982910093,0.009236346982910093
DG,87,0.005189031185233041,0.005189031185233041
DG,88,0.007692028845086849,0.007692028845086849
DG,89,0.005164367144191605,0.005164367144191605
DG,90,0.010286528244549877,0.010286528244549877
DG,91,0.004319413495572035,0.004319413495572035
DG,92,0.002703771903901416,0.002703771903901416
DG,93,0.003811372353833338,0.003811372353833338
DG,94,0.00458622289959731,0.00458622289959731
DG,95,0.0033635092480217878,0.0033635092480217878
DG,96,0.0025897203901354086,0.0025897203901354086
DG,97,0.002196441321791717,0.002196441321791717
DG,98,0.0029744032261686724,0.0029744032261686724
DG,99,0.001166667383559386,0.001166667383559386
DG,100,0.002512962695391574,0.002512962695391574
DG,101,0.002052152602131915,0.002052152602131915
DG,102,0.001905038068097783,0.001905038068097783
DG,103,0.0035285469102869387,0.0035285469102869387
DG,104,0.005014045250791197,0.005014045250791197
DG,105,0.006648709905883231,0.006648709905883231
DG,106,0.01244352725498289,0.01244352725498289
DG,107,0.006134023906875673,0.006134023906875673
DG,108,0.00870203095082482,0.00870203095082482
DG,109,0.005885079116855334,0.005885079116855334
DG,110,0.0033266552969719145,0.0033266552969719145
DG,111,0.0046206470532695046,0.0046206470532695046
DG,112,0.005458280873341462,0.005458280873341462
DG,113,0.0025132058605412287,0.0025132058605412287
DG,114,0.0027028845362979926,0.0027028845362979926
DG,115,0.0024529431610540824,0.0024529431610540824
DG,116,0.002171024689968809,0.002171024689968809
DG,117,0.0008427296859936247,0.0008427296859936247
DG,118,0.0007032684093404586,0.0007032684093404586
DG,119,0.001538492222441701,0.001538492222441701
DG,120,0.000656139169903626,0.000656139169903626
DG,121,0.0011905128886117798,0.0011905128886117798
DG,122,0.0020684302638464777,0.0020684302638464777
DG,123,0.002300631623517477,0.002300631623517477
DG,124,0.007239970832075808,0.007239970832075808
DG,125,0.0008029601932244063,0.0008029601932244063
DG,126,0.0008578020374281697,0.0008578020374281697
DG,127,0.001156105300428404,0.001156105300428404
DG,128,0.0009369033605081494,0.0009369033605081494
DG,129,0.0018673402524572284,0.0018673402524572284
DG,130,0.0016373506859324906,0.0016373506859324906
DG,131,0.0020608708668176596,0.0020608708668176596
DG,132,0.0007504679915616137,0.0007504679915616137
DG,133,0.0029444145230211696,0.0029444145230211696
DG,134,0.0008937154123698122,0.0008937154123698122
DG,135,0.0010770070763377782,0.0010770070763377782
DG,136,0.0009333953970483123,0.0009333953970483123
DG,137,0.001955483569965,0.001955483569965
DG,138,0.0015666901641414345,0.0015666901641414345
DG,139,0.00586459837429091,0.00586459837429091
DG,140,0.007264852076284145,0.007264852076284145
DG,141,0.005384734227288549,0.005384734227288549
DG,142,0.005722037808650378,0.005722037808650378
DG,143,0.01718976520205,0.01718976520205
DG,144,0.0045866504146141,0.0045866504146141
DG,145,0.004231602846119194,0.004231602846119194
DG,146,0.001948223786897265,0.001948223786897265
DG,147,0.0019396920854585352,0.0019396920854585352
DG,148,0.002352670604586511,0.002352670604586511
DG,149,0.002058944933557829,0.002058944933557829
DG,150,0.0012673100504604052,0.0012673100504604052
DG,151,0.0009999378314296127,0.0009999378314296127
DG,152,0.001086632328225694,0.001086632328225694
DG,153,0.001978271809223894,0.001978271809223894
DG,154,0.006644374846369539,0.006644374846369539
DG,155,0.0027186673014759468,0.0027186673014759468
DG,156,0.0016009874650203344,0.0016009874650203344
DG,157,0.0009198515882381402,0.0009198515882381402
DG,158,0.0007520794635748753,0.0007520794635748753
DG,159,0.0010170568661936187,0.0010170568661936187
DG,160,0.0012228128067702342,0.0012228128067702342
DG,161,0.0011047158588490763,0.0011047158588490763
DG,162,0.0007548509492724085,0.0007548509492724085
DG,163,0.0011387433742087293,0.0011387433742087293
DG,164,0.0004857055075991908,0.0004857055075991908
DG,165,0.0003793430883336532,0.0003793430883336532
DG,166,0.0002885862090978236,0.0002885862090978236
DG,167,0.00029187107644223706,0.00029187107644223706
DG,168,0.00033267465158910275,0.00033267465158910275
DG,169,0.0003991379539147987,0.0003991379539147987
DG,170,0.0005703028234898751,0.0005703028234898751
DG,171,0.0008879081829814259,0.0008879081829814259
DG,172,0.0006169051381754024,0.0006169051381754024
DG,173,0.00040279508830878206,0.00040279508830878206
DG,174,0.00031978077669670693,0.00031978077669670693
DG,175,0.0003336547318443208,0.0003336547318443208
DG,176,0.00041795180039676944,0.00041795180039676944
DG,177,0.0006040679172287134,0.0006040679172287134
DG,178,0.0004895649777048178,0.0004895649777048178
DG,179,0.00036233548766331276,0.00036233548766331276
DG,180,0.0002467617325669015,0.0002467617325669015
DG,181,0.0002627464883088522,0.0002627464883088522
DG,182,0.0007176672458218081,0.0007176672458218081
DG,183,0.0005445682048664986,0.0005445682048664986
DG,184,0.0005318366046163415,0.0005318366046163415
DG,185,0.0012028984094012553,0.0012028984094012553
DG,186,0.000347865845230714,0.000347865845230714
DG,187,0.0003161908947063388,0.0003161908947063388
DG,188,0.0003244497121256481,0.0003244497121256481
DG,189,0.00042877210786816655,0.00042877210786816655
DG,190,0.0004376390471330681,0.0004376390471330681
DG,191,0.0004415302270375225,0.0004415302270375225
DG,192,0.00027306874741757066,0.00027306874741757066
DG,193,0.00016050722956303696,0.00016050722956303696
DG,194,0.0003004614725952155,0.0003004614725952155
DG,195,0.0003100857821408595,0.0003100857821408595
DG,196,0.00012963834678687106,0.00012963834678687106
DG,197,0.00011452817940467247,0.00011452817940467247
DG,198,0.00020504783554569492,0.00020504783554569492
DG,199,0.00027479491898954036,0.00027479491898954036
DG,200,0.00022166685351325132,0.00022166685351325132
DG,201,0.00020793242492378748,0.00020793242492378748
DG,202,0.00015325336243990185,0.00015325336243990185
DG,203,0.00012572021176806533,0.00012572021176806533
DG,204,0.0002292905774425158,0.0002292905774425158
DG,205,0.0002460909924938901,0.0002460909924938901
DG,206,0.0002314414494160852,0.0002314414494160852
DG,207,0.00023323857087148274,0.00023323857087148274
DG,208,0.00020937699828146928,0.00020937699828146928
DG,209,0.00027008637523632785,0.00027008637523632785
DG,210,0.0002831552573125222,0.0002831552573125222
DG,211,0.00029089213649131825,0.00029089213649131825
DG,212,0.00017194092533873536,0.00017194092533873536
DG,213,0.00015901953787010706,0.00015901953787010706
DG,214,0.00012819461003004288,0.00012819461003004288
DG,215,0.00013763641458544733,0.00013763641458544733
DG,216,0.00021682512976972724,0.00021682512976972724
DG,217,0.00018452034233740474,0.00018452034233740474
DG,218,0.0001279392753219165,0.0001279392753219165
DG,219,6.738548758023334e-05,6.738548758023334e-05
DG,220,5.3406153125139125e-05,5.3406153125139125e-05
DG,221,0.00017318500465991925,0.00017318500465991925
DG,222,9.739625735579042e-05,9.739625735579042e-05
DG,223,4.228489154698705e-05,4.228489154698705e-05
DG,224,4.550278871792064e-05,4.550278871792064e-05
DG,225,5.5657018192202355e-05,5.5657018192202355e-05
DG,226,5.289012489297415e-05,5.289012489297415e-05
DG,227,0.00010177454070167453,0.00010177454070167453
DG,228,0.00023275108127505083,0.00023275108127505083
DG,229,6.368337616386803e-05,6.368337616386803e-05
DG,230,7.18546717885491e-05,7.18546717885491e-05
DG,231,6.636767577155415e-05,6.636767577155415e-05
DG,232,8.201589026763943e-05,8.201589026763943e-05
DG,233,0.00012190107842274456,0.00012190107842274456
DG,234,0.00010794676312805595,0.00010794676312805595
DG,235,4.3767039802599194e-05,4.3767039802599194e-05
DG,236,5.455990214983572e-05,5.455990214983572e-05
DG,237,4.0424231646706094e-05,4.0424231646706094e-05
DG,238,5.410487567275558e-05,5.410487567275558e-05
DG,239,5.718538179127734e-05,5.718538179127734e-05
DG,240,1.647020177742442e-05,1.647020177742442e-05
DG,241,2.6864616459499633e-05,2.6864616459499633e-05
DG,242,4.479265715317955e-05,4.479265715317955e-05
DG,243,2.7038452166321994e-05,2.7038452166321994e-05
DG,244,1.5154778651750925e-05,1.5154778651750925e-05
DG,245,1.1949506311743222e-05,1.1949506311743222e-05
DG,246,1.9217170798595854e-05,1.9217170798595854e-05
DG,247,1.54069185728265e-05,1.54069185728265e-05
DG,248,1.725686677590665e-05,1.725686677590665e-05
DG,249,1.4463153615470974e-05,1.4463153615470974e-05
DG,250,2.0373770268467153e-05,2.0373770268467153e-05
DG,251,2.263518912673566e-05,2.263518912673566e-05
DG,252,1.6721308977564384e-05,1.6721308977564384e-05
DG,253,3.3552953330089424e-05,3.3552953330089424e-05
DG,254,2.0244972995132637e-05,2.0244972995132637e-05
DG,255,1.6616203441361754e-05,1.6616203441361754e-05
DG,256,2.2598382203721132e-05,2.2598382203721132e-05
DG,257,8.51291580477567e-05,8.51291580477567e-05
DG,258,4.132244200390887e-05,4.132244200390887e-05
DG,259,0.00013108426630755894,0.00013108426630755894
DG,260,0.00011070693933080019,0.00011070693933080019
DG,261,8.861145218806192e-05,8.861145218806192e-05
DG,262,7.631504683918679e-05,7.631504683918679e-05
DG,263,0.00010205923621602735,0.00010205923621602735
DG,264,9.27337535779933e-05,9.27337535779933e-05
DG,265,0.00019043424322735567,0.00019043424322735567
DG,266,0.00025100864755066114,0.00025100864755066114
DG,267,0.00015231349358857415,0.00015231349358857415
DG,268,0.00011947233820869877,0.00011947233820869877
DG,269,6.229185217930823e-05,6.229185217930823e-05
DG,270,6.047993492516226e-05,6.047993492516226e-05
DG,271,3.784536774128894e-05,3.784536774128894e-05
DG,272,4.4750360903251325e-05,4.4750360903251325e-05
DG,273,4.548060535281827e-05,4.548060535281827e-05
DG,274,3.5237308675793254e-05,3.5237308675793254e-05
DG,275,2.2396898182574235e-05,2.2396898182574235e-05
DG,276,2.698952764488591e-05,2.698952764488591e-05
DG,277,2.732640145895278e-05,2.732640145895278e-05
DG,278,4.7888215436150086e-05,4.7888215436150086e-05
DG,279,4.951949302265944e-05,4.951949302265944e-05
DG,280,4.469472336819761e-05,4.469472336819761e-05
DG,281,7.115193213889141e-05,7.115193213889141e-05
DG,282,0.00010476564823461344,0.00010476564823461344
DG,283,6.304239823733534e-05,6.304239823733534e-05
DG,284,9.512576722661652e-05,9.512576722661652e-05
DG,285,5.8455876942404214e-05,5.8455876942404214e-05
DG,286,5.411057540355921e-05,5.411057540355921e-05
DG,287,3.636837816556194e-05,3.636837816556194e-05
DG,288,4.3617741174535285e-05,4.3617741174535285e-05
DG,289,1.7945822466347088e-05,1.7945822466347088e-05
DG,290,1.8081340486332015e-05,1.8081340486332015e-05
DG,291,4.847451453358586e-05,4.847451453358586e-05
DG,292,1.1755699020968081e-05,1.1755699020968081e-05
DG,293,2.031338263819689e-05,2.031338263819689e-05
DG,294,6.596632928025175e-05,6.596632928025175e-05
DG,295,7.217609386657069e-05,7.217609386657069e-05
DG,296,4.280819763513631e-05,4.280819763513631e-05
DG,297,8.718951355439432e-05,8.718951355439432e-05
DG,298,8.569613993525955e-05,8.569613993525955e-05
DG,299,8.91343341469282e-05,8.91343341469282e-05
DG,300,0.00031193039666089427,0.00031193039666089427
DG,301,0.0001527466684309913,0.0001527466684309913
DG,302,8.39255837284898e-05,8.39255837284898e-05
DG,303,0.00014742912816397303,0.00014742912816397303
DG,304,0.00014853014618436896,0.00014853014618436896
DG,305,6.847102574132251e-05,6.847102574132251e-05
DG,306,6.236997250602304e-05,6.236997250602304e-05
DG,307,3.937864018543203e-05,3.937864018543203e-05
DG,308,3.374357292503055e-05,3.374357292503055e-05
DG,309,2.193519570447337e-05,2.193519570447337e-05
DG,310,1.1588336286049925e-05,1.1588336286049925e-05
DG,311,1.0398453673658458e-05,1.0398453673658458e-05
DG,312,8.897586744120353e-06,8.897586744120353e-06
DG,313,1.0740307935176622e-05,1.0740307935176622e-05
DG,314,1.075255352552868e-05,1.075255352552868e-05
DG,315,6.937612337925817e-06,6.937612337925817e-06
DG,316,1.195025470676912e-05,1.195025470676912e-05
DG,317,1.4133370780574245e-05,1.4133370780574245e-05
DG,318,6.57870918951522e-06,6.57870918951522e-06
DG,319,8.020248619867907e-06,8.020248619867907e-06
DG,320,9.41439067555784e-06,9.41439067555784e-06
DG,321,7.84439788531083e-05,7.84439788531083e-05
DG,322,1.7297707909614822e-05,1.7297707909614822e-05
DG,323,4.460046855190688e-06,4.460046855190688e-06
DG,324,1.722591828647178e-05,1.722591828647178e-05
DG,325,9.604657250972173e-06,9.604657250972173e-06
DG,326,8.894463073742341e-06,8.894463073742341e-06
DG,327,2.6156113086171793e-05,2.6156113086171793e-05
DG,328,3.685991148921597e-05,3.685991148921597e-05
DG,329,2.6399587333300643e-05,2.6399587333300643e-05
DG,330,1.637475807938467e-05,1.637475807938467e-05
DG,331,1.5093390761063133e-05,1.5093390761063133e-05
DG,332,1.5582374259546623e-05,1.5582374259546623e-05
DG,333,1.2403058752616419e-05,1.2403058752616419e-05
DG,334,2.4021674578706736e-05,2.4021674578706736e-05
DG,335,2.219477058483041e-05,2.219477058483041e-05
DG,336,2.2543681850094707e-05,2.2543681850094707e-05
DG,337,1.280438384315034e-05,1.280438384315034e-05
DG,338,7.625797320875656e-06,7.625797320875656e-06
DG,339,6.414224325709415e-06,6.414224325709415e-06
DG,340,7.017728648386313e-06,7.017728648386313e-06
DG,341,1.2883112575678724e-05,1.2883112575678724e-05
DG,342,2.6363746674914384e-05,2.6363746674914384e-05
DG,343,6.92583928991183e-06,6.92583928991183e-06
DG,344,4.225138145098916e-06,4.225138145098916e-06
DG,345,3.5857917893938104e-06,3.5857917893938104e-06
DG,346,2.996653791469655e-06,2.996653791469655e-06
DG,347,1.925580927008524e-06,1.925580927008524e-06
DG,348,1.7771749339973283e-06,1.7771749339973283e-06
DG,349,1.3418121127373954e-06,1.3418121127373954e-06
DG,350,1.7092046498019015e-06,1.7092046498019015e-06
DG,351,1.6087039029052429e-06,1.6087039029052429e-06
DG,352,1.436432211752427e-06,1.436432211752427e-06
DG,353,1.083987175633105e-06,1.083987175633105e-06
DG,354,1.3009454325662294e-06,1.3009454325662294e-06
DG,355,1.3420571354958218e-06,1.3420571354958218e-06
DG,356,1.5931745644253286e-06,1.5931745644253286e-06
DG,357,1.206217817313268e-06,1.206217817313268e-06
DG,358,9.618285473026618e-07,9.618285473026618e-07
DG,359,2.1255099481455926e-06,2.1255099481455926e-06
DG,360,1.8060992564460133e-06,1.8060992564460133e-06
DG,361,2.0324192457155748e-06,2.0324192457155748e-06
DG,362,6.216991422548427e-06,6.216991422548427e-06
DG,363,2.368151602606313e-06,2.368151602606313e-06
DG,364,2.7729039147057764e-06,2.7729039147057764e-06
DG,365,2.073845506981141e-06,2.073845506981141e-06
DG,366,1.6600243412598105e-05,1.6600243412598105e-05
DG,367,4.935283383453936e-06,4.935283383453936e-06
DG,368,1.5264647183931322e-06,1.5264647183931322e-06
DG,369,2.8877916890135893e-06,2.8877916890135893e-06
DG,370,1.571705881109853e-06,1.571705881109853e-06
DG,371,2.3834616207706816e-06,2.3834616207706816e-06
DG,372,1.0180827194756293e-06,1.0180827194756293e-06
DG,373,1.1348217946727652e-06,1.1348217946727652e-06
DG,374,1.282241581997953e-06,1.282241581997953e-06
DG,375,7.003430215966439e-06,7.003430215966439e-06
DG,376,2.2176823948004527e-06,2.2176823948004527e-06
DG,377,1.2389523714103468e-06,1.2389523714103468e-06
DG,378,1.3354693167870889e-06,1.3354693167870889e-06
DG,379,3.1820275460345047e-06,3.1820275460345047e-06
DG,380,2.1261745327583368e-06,2.1261745327583368e-06
DG,381,6.117844156291589e-07,6.117844156291589e-07
DG,382,6.598779461497164e-07,6.598779461497164e-07
DG,383,5.380126836910636e-07,5.380126836910636e-07
DG,384,4.495244922668548e-07,4.495244922668548e-07
DG,385,4.4784304730498105e-07,4.4784304730498105e-07
DG,386,1.12852309764751e-06,1.12852309764751e-06
DG,387,3.644731850058259e-07,3.644731850058259e-07
DG,388,3.5560722430280547e-07,3.5560722430280547e-07
DG,389,3.2980058389126877e-07,3.2980058389126877e-07
DG,390,3.2123932472622675e-07,3.2123932472622675e-07
DG,391,3.284038717735622e-07,3.284038717735622e-07
DG,392,3.2982530848171845e-07,3.2982530848171845e-07
DG,393,3.7575534490554024e-07,3.7575534490554024e-07
DG,394,3.408565594389395e-07,3.408565594389395e-07
DG,395,3.977644202699045e-07,3.977644202699045e-07
DG,396,3.0954623117433357e-07,3.0954623117433357e-07
DG,397,5.606649643371447e-07,5.606649643371447e-07
DG,398,5.668260579732794e-07,5.668260579732794e-07
DG,399,5.209928260552076e-07,5.209928260552076e-07
DG,400,4.666890377261486e-07,4.666890377261486e-07
DG,401,4.816446087939403e-07,4.816446087939403e-07
DG,402,4.891836880579542e-07,4.891836880579542e-07
DG,403,5.325235252856613e-07,5.325235252856613e-07
DG,404,6.688375623303337e-07,6.688375623303337e-07
DG,405,6.624385439965795e-07,6.624385439965795e-07
DG,406,6.097629403999027e-07,6.097629403999027e-07
DG,407,5.448268663596915e-07,5.448268663596915e-07
DG,408,5.959819077198659e-07,5.959819077198659e-07
DG,409,5.937471177326533e-07,5.937471177326533e-07
DG,410,6.175427400542279e-07,6.175427400542279e-07
DG,411,7.393171346222462e-07,7.393171346222462e-07
DG,412,1.031764411987732e-06,1.031764411987732e-06
DG,413,2.673741424050742e-06,2.673741424050742e-06
DG,414,1.9129576898047252e-06,1.9129576898047252e-06
DG,415,1.0585308379418787e-06,1.0585308379418787e-06
DG,416,2.9991896741484985e-06,2.9991896741484985e-06
DG,417,1.5227769017863219e-06,1.5227769017863219e-06
DG,418,1.2620206993787111e-06,1.2620206993787111e-06
DG,419,6.601349224860076e-07,6.601349224860076e-07
DG,420,5.170755492019158e-07,5.170755492019158e-07
DG,421,5.467938800001733e-07,5.467938800001733e-07
DG,422,5.823412559865126e-07,5.823412559865126e-07
DG,423,8.726326928033386e-07,8.726326928033386e-07
DG,424,2.5577833478278995e-06,2.5577833478278995e-06
DG,425,6.495624629549187e-07,6.495624629549187e-07
DG,426,6.026689364536291e-07,6.026689364536291e-07
DG,427,3.522277182764734e-07,3.522277182764734e-07
DG,428,3.253622006450427e-07,3.253622006450427e-07
DG,429,5.772790885318523e-07,5.772790885318523e-07
DG,430,6.049943705317837e-07,6.049943705317837e-07
DG,431,8.766623561270334e-07,8.766623561270334e-07
DG,432,1.1799507911790816e-06,1.1799507911790816e-06
DG,433,1.0157696775250087e-06,1.0157696775250087e-06
DG,434,7.192608037614921e-07,7.192608037614921e-07
DG,435,4.827362649852716e-07,4.827362649852716e-07
DG,436,4.737388957332891e-07,4.737388957332891e-07
DG,437,5.71694884389436e-07,5.71694884389436e-07
DG,438,8.227498086134426e-07,8.227498086134426e-07
DG,439,4.6202997444306464e-07,4.6202997444306464e-07
DG,440,8.891321173699933e-07,8.891321173699933e-07
DG,441,1.8554248293117006e-07,1.8554248293117006e-07
DG,442,1.1532697597346592e-07,1.1532697597346592e-07
DG,443,1.0835804406370569e-07,1.0835804406370569e-07
DG,444,1.064062978117989e-07,1.064062978117989e-07
DG,445,1.0318079861995853e-07,1.0318079861995853e-07
DG,446,1.185341885557541e-07,1.185341885557541e-07
DG,447,1.458308239211832e-07,1.458308239211832e-07
DG,448,1.4624588472884636e-07,1.4624588472884636e-07
DG,449,2.3530193511495937e-07,2.3530193511495937e-07
DG,450,3.473876700205762e-07,3.473876700205762e-07
DG,451,1.4019036062823415e-06,1.4019036062823415e-06
DG,452,7.270929148919437e-07,7.270929148919437e-07
DG,453,3.226722491538914e-07,3.226722491538914e-07
DG,454,4.863646370589347e-07,4.863646370589347e-07
DG,455,4.2661883686204407e-07,4.2661883686204407e-07
DG,456,3.9704259264997914e-07,3.9704259264997914e-07
DG,457,1.8362703985434378e-07,1.8362703985434378e-07
DG,458,1.2621597053447074e-07,1.2621597053447074e-07
DG,459,4.4598637486682e-07,4.4598637486682e-07
DG,460,3.441978527638297e-07,3.441978527638297e-07
DG,461,2.2992738861915186e-07,2.2992738861915186e-07
DG,462,1.440666239972352e-07,1.440666239972352e-07
DG,463,1.8459306598902215e-07,1.8459306598902215e-07
DG,464,1.6196091108408824e-07,1.6196091108408824e-07
DG,465,1.9930382887937807e-07,1.9930382887937807e-07
DG,466,1.3290510492429854e-07,1.3290510492429854e-07
DG,467,1.4546885648928278e-07,1.4546885648928278e-07
DG,468,7.896900883442757e-08,7.896900883442757e-08
DG,469,1.1855605692344876e-07,1.1855605692344876e-07
DG,470,5.795655111543539e-08,5.795655111543539e-08
DG,471,3.812451200580333e-08,3.812451200580333e-08
DG,472,5.190563587971486e-08,5.190563587971486e-08
DG,473,3.741954670966293e-08,3.741954670966293e-08
DG,474,4.824776147134966e-08,4.824776147134966e-08
DG,475,6.431228851902681e-08,6.431228851902681e-08
DG,476,1.7297807211164373e-07,1.7297807211164373e-07
DG,477,1.5948296443884412e-07,1.5948296443884412e-07
DG,478,1.12179532834556e-07,1.12179532834556e-07
DG,479,1.1401196725588446e-07,1.1401196725588446e-07
DG,480,1.2253186633118792e-07,1.2253186633118792e-07
DG,481,1.3947244760191794e-07,1.3947244760191794e-07
DG,482,4.838455040220534e-08,4.838455040220534e-08
DG,483,9.953801457607896e-08,9.953801457607896e-08
DG,484,9.217010763856971e-08,9.217010763856971e-08
DG,485,3.3944610531745935e-08,3.3944610531745935e-08
DG,486,4.486006920188255e-08,4.486006920188255e-08
DG,487,5.264626853057491e-08,5.264626853057491e-08
DG,488,4.302550181351074e-08,4.302550181351074e-08
DG,489,2.0176792276635778e-08,2.0176792276635778e-08
DG,490,1.6226137425573576e-08,1.6226137425573576e-08
DG,491,3.451095874343682e-08,3.451095874343682e-08
DG,492,3.7079569672384015e-08,3.7079569672384015e-08
DG,493,3.873462219937278e-08,3.873462219937278e-08
DG,494,1.252699151009676e-07,1.252699151009676e-07
DG,495,1.2316859962906364e-07,1.2316859962906364e-07
DG,496,2.1736528009074806e-08,2.1736528009074806e-08
DG,497,3.0535575884977915e-08,3.0535575884977915e-08
DG,498,3.152692319505599e-08,3.152692319505599e-08
DG,499,4.9630911565272835e-08,4.9630911565272835e-08
DG,500,4.349766840807146e-08,4.349766840807146e-08
DG,501,4.161138163302996e-08,4.161138163302996e-08
DG,502,5.9486359839175426e-08,5.9486359839175426e-08
DG,503,3.685439599331938e-08,3.685439599331938e-08
DG,504,3.689064277902182e-08,3.689064277902182e-08
DG,505,4.7148237079446786e-08,4.7148237079446786e-08
DG,506,4.9221666618580255e-08,4.9221666618580255e-08
DG,507,3.407493576298497e-08,3.407493576298497e-08
DG,508,1.5610984152333517e-07,1.5610984152333517e-07
DG,509,8.280652783577432e-08,8.280652783577432e-08
DG,510,8.541275901902116e-08,8.541275901902116e-08
DG,511,8.636890476230405e-08,8.636890476230405e-08
DG,512,4.5207508670450426e-08,4.5207508670450426e-08
DG,513,2.6608745808190294e-08,2.6608745808190294e-08
DG,514,2.845516278237925e-08,2.845516278237925e-08
DG,515,7.350353320393282e-08,7.350353320393282e-08
DG,516,3.311236124508885e-08,3.311236124508885e-08
DG,517,2.3479529496199307e-08,2.3479529496199307e-08
DG,518,2.3607625152634614e-08,2.3607625152634614e-08
DG,519,1.79357808688507e-08,1.79357808688507e-08
DG,520,4.823248674800736e-08,4.823248674800736e-08
DG,521,2.170227043478827e-08,2.170227043478827e-08
DG,522,2.735631500680562e-08,2.735631500680562e-08
DG,523,7.428404713616211e-09,7.428404713616211e-09


==> numex/submarine_hdg_f100Hz_history.csv <==
method,iteration,residual,relative_residual
HDG,0,1.0,1.0
HDG,1,1.6509051121394385,1.6509051121394385
HDG,2,2.1424830700394053,2.1424830700394053
HDG,3,2.15522763846589,2.15522763846589
HDG,4,1.5493449118408034,1.5493449118408034
HDG,5,1.868947149650656,1.868947149650656
HDG,6,2.4200326580586897,2.4200326580586897
HDG,7,1.83118374325614,1.83118374325614
HDG,8,0.4255867017030484,0.4255867017030484
HDG,9,0.3669945864069656,0.3669945864069656
HDG,10,0.29349973708711036,0.29349973708711036
HDG,11,0.3684120962468217,0.3684120962468217
HDG,12,0.466295559845742,0.466295559845742
HDG,13,0.5935617658984634,0.5935617658984634
HDG,14,0.7814611939401218,0.7814611939401218
HDG,15,0.2280782638837412,0.2280782638837412
HDG,16,0.17734263001642916,0.17734263001642916
HDG,17,0.39536796280891895,0.39536796280891895
HDG,18,0.0803321254835627,0.0803321254835627
HDG,19,0.06196135376240046,0.06196135376240046
HDG,20,0.06139092740049452,0.06139092740049452
HDG,21,0.08235801650217904,0.08235801650217904
HDG,22,0.06428985421920351,0.06428985421920351
HDG,23,0.04964029745488247,0.04964029745488247
HDG,24,0.045867433966126296,0.045867433966126296
HDG,25,0.05115220092192844,0.05115220092192844
HDG,26,0.047490980139897464,0.047490980139897464
HDG,27,0.16710100938317482,0.16710100938317482
HDG,28,0.06685655155555212,0.06685655155555212
HDG,29,0.03915419717925524,0.03915419717925524
HDG,30,0.04620237231782782,0.04620237231782782
HDG,31,0.03351923558248926,0.03351923558248926
HDG,32,0.03433147261996878,0.03433147261996878
HDG,33,0.05065201204404802,0.05065201204404802
HDG,34,0.03215978704290037,0.03215978704290037
HDG,35,0.015053638100848855,0.015053638100848855
HDG,36,0.015656870292706147,0.015656870292706147
HDG,37,0.014789778921007832,0.014789778921007832
HDG,38,0.012682475232893875,0.012682475232893875
HDG,39,0.011280455300089136,0.011280455300089136
HDG,40,0.011379385325463785,0.011379385325463785
HDG,41,0.014140962274275323,0.014140962274275323
HDG,42,0.011520412792342153,0.011520412792342153
HDG,43,0.010150120220463183,0.010150120220463183
HDG,44,0.010489108976879062,0.010489108976879062
HDG,45,0.010858701450338671,0.010858701450338671
HDG,46,0.0078080856165724695,0.0078080856165724695
HDG,47,0.01615899115185507,0.01615899115185507
HDG,48,0.007331310114910867,0.007331310114910867
HDG,49,0.006905379806947991,0.006905379806947991
HDG,50,0.006325240868715271,0.006325240868715271
HDG,51,0.015864300623391583,0.015864300623391583
HDG,52,0.008954488859408442,0.008954488859408442
HDG,53,0.020100174162507953,0.020100174162507953
HDG,54,0.02374352222865467,0.02374352222865467
HDG,55,0.01777240684370009,0.01777240684370009
HDG,56,0.01038807572663749,0.01038807572663749
HDG,57,0.009037526532162584,0.009037526532162584
HDG,58,0.009504751472804631,0.009504751472804631
HDG,59,0.008403394879743245,0.008403394879743245
HDG,60,0.008442220405605194,0.008442220405605194
HDG,61,0.009638517679886362,0.009638517679886362
HDG,62,0.012418423190005561,0.012418423190005561
HDG,63,0.011294628145002717,0.011294628145002717
HDG,64,0.00667005846510514,0.00667005846510514
HDG,65,0.005117438246891372,0.005117438246891372
HDG,66,0.006189394426888049,0.006189394426888049
HDG,67,0.003977310316931766,0.003977310316931766
HDG,68,0.004211308333604202,0.004211308333604202
HDG,69,0.0031034803116761845,0.0031034803116761845
HDG,70,0.002177178029539417,0.002177178029539417
HDG,71,0.001650350037013594,0.001650350037013594
HDG,72,0.0016612002492510265,0.0016612002492510265
HDG,73,0.0019478122393861074,0.0019478122393861074
HDG,74,0.0023865100728950343,0.0023865100728950343
HDG,75,0.001600632469580882,0.001600632469580882
HDG,76,0.0013644087840291256,0.0013644087840291256
HDG,77,0.0013759282106725523,0.0013759282106725523
HDG,78,0.0013528401352372163,0.0013528401352372163
HDG,79,0.001429827537596833,0.001429827537596833
HDG,80,0.0017014080244979774,0.0017014080244979774
HDG,81,0.002586302233845414,0.002586302233845414
HDG,82,0.0024772958756212726,0.0024772958756212726
HDG,83,0.0030697985260956834,0.0030697985260956834
HDG,84,0.002309784756312589,0.002309784756312589
HDG,85,0.008116476318064121,0.008116476318064121
HDG,86,0.0012067250176341373,0.0012067250176341373
HDG,87,0.001502574171873198,0.001502574171873198
HDG,88,0.0014944723422903176,0.0014944723422903176
HDG,89,0.0008735597610939279,0.0008735597610939279
HDG,90,0.0009882555820038496,0.0009882555820038496
HDG,91,0.0010981895713996811,0.0010981895713996811
HDG,92,0.0017209657094972507,0.0017209657094972507
HDG,93,0.0012501120581024426,0.0012501120581024426
HDG,94,0.0021066827282478894,0.0021066827282478894
HDG,95,0.0015164530474818059,0.0015164530474818059
HDG,96,0.001138461287791123,0.001138461287791123
HDG,97,0.0011866540547558443,0.0011866540547558443
HDG,98,0.0013667197002469038,0.0013667197002469038
HDG,99,0.0008835535679647669,0.0008835535679647669
HDG,100,0.0011545651246360846,0.0011545651246360846
HDG,101,0.0006633020697256399,0.0006633020697256399
HDG,102,0.0007690576587684481,0.0007690576587684481
HDG,103,0.0005683815591327327,0.0005683815591327327
HDG,104,0.0005409284953952637,0.0005409284953952637
HDG,105,0.0006645120737863802,0.0006645120737863802
HDG,106,0.0007645420056894328,0.0007645420056894328
HDG,107,0.000652437097130853,0.000652437097130853
HDG,108,0.0006159363039903227,0.0006159363039903227
HDG,109,0.0006849125890514772,0.0006849125890514772
HDG,110,0.0008444839367486297,0.0008444839367486297
HDG,111,0.0006142887154007864,0.0006142887154007864
HDG,112,0.0008990368128310278,0.0008990368128310278
HDG,113,0.0034864314933549852,0.0034864314933549852
HDG,114,0.00038870392879512144,0.00038870392879512144
HDG,115,0.000493872866898634,0.000493872866898634
HDG,116,0.0002844029647915561,0.0002844029647915561
HDG,117,0.0003205509697313645,0.0003205509697313645
HDG,118,0.00024825642407648923,0.00024825642407648923
HDG,119,0.0004206840302515611,0.0004206840302515611
HDG,120,0.00019023836393503206,0.00019023836393503206
HDG,121,0.00023295636344251573,0.00023295636344251573
HDG,122,0.00014703359277650266,0.00014703359277650266
HDG,123,0.0001597529149402742,0.0001597529149402742
HDG,124,0.00015071144039936426,0.00015071144039936426
HDG,125,0.00015592632208719253,0.00015592632208719253
HDG,126,0.00014476370072866832,0.00014476370072866832
HDG,127,0.0001458302392514051,0.0001458302392514051
HDG,128,0.00017634919592650583,0.00017634919592650583
HDG,129,0.00018897050954158864,0.00018897050954158864
HDG,130,0.00016285900223596568,0.00016285900223596568
HDG,131,0.00013754578541733277,0.00013754578541733277
HDG,132,0.00012894827559277835,0.00012894827559277835
HDG,133,0.0001819779870133592,0.0001819779870133592
HDG,134,0.0001736934233943371,0.0001736934233943371
HDG,135,0.00013385505269674164,0.00013385505269674164
HDG,136,0.00015927026743370692,0.00015927026743370692
HDG,137,0.00015603631890329632,0.00015603631890329632
HDG,138,0.00011882471583202304,0.00011882471583202304
HDG,139,9.246230529343225e-05,9.246230529343225e-05
HDG,140,0.00013043729669741383,0.00013043729669741383
HDG,141,8.160546769482136e-05,8.160546769482136e-05
HDG,142,7.822593257930335e-05,7.822593257930335e-05
HDG,143,7.056343072237231e-05,7.056343072237231e-05
HDG,144,8.072745314731622e-05,8.072745314731622e-05
HDG,145,0.00012961030720280364,0.00012961030720280364
HDG,146,0.00012218482022133997,0.00012218482022133997
HDG,147,0.00012806859375649434,0.00012806859375649434
HDG,148,0.00010201463639817007,0.00010201463639817007
HDG,149,6.852074831201778e-05,6.852074831201778e-05
HDG,150,8.440079575470438e-05,8.440079575470438e-05
HDG,151,0.00029316547738584745,0.00029316547738584745
HDG,152,0.00014115840695111672,0.00014115840695111672
HDG,153,0.00029041767623756693,0.00029041767623756693
HDG,154,0.0005195937488588429,0.0005195937488588429
HDG,155,0.00036992880053221235,0.00036992880053221235
HDG,156,0.00019845667752589936,0.00019845667752589936
HDG,157,0.00011900669407442323,0.00011900669407442323
HDG,158,0.0001637983607917353,0.0001637983607917353
HDG,159,6.923910110713992e-05,6.923910110713992e-05
HDG,160,5.470301720637879e-05,5.470301720637879e-05
HDG,161,0.0002533133953558382,0.0002533133953558382
HDG,162,0.00010061102930102274,0.00010061102930102274
HDG,163,5.295637674483025e-05,5.295637674483025e-05
HDG,164,4.570431036672491e-05,4.570431036672491e-05
HDG,165,5.418605595369942e-05,5.418605595369942e-05
HDG,166,7.749007133689801e-05,7.749007133689801e-05
HDG,167,6.637664959301525e-05,6.637664959301525e-05
HDG,168,4.9645779506214964e-05,4.9645779506214964e-05
HDG,169,5.278833280161556e-05,5.278833280161556e-05
HDG,170,6.291448448571023e-05,6.291448448571023e-05
HDG,171,4.7326381346294116e-05,4.7326381346294116e-05
HDG,172,5.842323661265631e-05,5.842323661265631e-05
HDG,173,8.533214019157657e-05,8.533214019157657e-05
HDG,174,5.0824760165173524e-05,5.0824760165173524e-05
HDG,175,3.51802612062015e-05,3.51802612062015e-05
HDG,176,2.417161918827752e-05,2.417161918827752e-05
HDG,177,1.7957369668027246e-05,1.7957369668027246e-05
HDG,178,4.007419526844027e-05,4.007419526844027e-05
HDG,179,4.0429708758515706e-05,4.0429708758515706e-05
HDG,180,4.155270304271149e-05,4.155270304271149e-05
HDG,181,2.220118876052009e-05,2.220118876052009e-05
HDG,182,2.3539783484800766e-05,2.3539783484800766e-05
HDG,183,1.7512121560727018e-05,1.7512121560727018e-05
HDG,184,1.6628277666247915e-05,1.6628277666247915e-05
HDG,185,1.2428115860320837e-05,1.2428115860320837e-05
HDG,186,1.0764903926809503e-05,1.0764903926809503e-05
HDG,187,9.661113591882961e-06,9.661113591882961e-06
HDG,188,8.957213813440852e-06,8.957213813440852e-06
HDG,189,9.41897957538347e-06,9.41897957538347e-06
HDG,190,1.1745834036710115e-05,1.1745834036710115e-05
HDG,191,8.289880001991016e-06,8.289880001991016e-06
HDG,192,6.681273663753354e-06,6.681273663753354e-06
HDG,193,6.50194460769982e-06,6.50194460769982e-06
HDG,194,6.328588385798676e-06,6.328588385798676e-06
HDG,195,5.3512787226284735e-06,5.3512787226284735e-06
HDG,196,5.428335415049741e-06,5.428335415049741e-06
HDG,197,5.7639960151650595e-06,5.7639960151650595e-06
HDG,198,5.298148306866272e-06,5.298148306866272e-06
HDG,199,4.887041095389125e-06,4.887041095389125e-06
HDG,200,6.101903913888355e-06,6.101903913888355e-06
HDG,201,5.184097225664899e-06,5.184097225664899e-06
HDG,202,5.297753912635686e-06,5.297753912635686e-06
HDG,203,5.520920237587057e-06,5.520920237587057e-06
HDG,204,5.695818474410767e-06,5.695818474410767e-06
HDG,205,5.7878561100165946e-06,5.7878561100165946e-06
HDG,206,5.6075153484166185e-06,5.6075153484166185e-06
HDG,207,5.429990842055852e-06,5.429990842055852e-06
HDG,208,5.674857526187601e-06,5.674857526187601e-06
HDG,209,5.579810874368016e-05,5.579810874368016e-05
HDG,210,8.01096816612038e-06,8.01096816612038e-06
HDG,211,8.302673016489846e-06,8.302673016489846e-06
HDG,212,4.555830327966343e-06,4.555830327966343e-06
HDG,213,1.0694444459661637e-05,1.0694444459661637e-05
HDG,214,7.4445411148186865e-06,7.4445411148186865e-06
HDG,215,4.146823655920306e-06,4.146823655920306e-06
HDG,216,4.556266842319807e-06,4.556266842319807e-06
HDG,217,4.433720538435069e-06,4.433720538435069e-06
HDG,218,2.441499722137628e-06,2.441499722137628e-06
HDG,219,2.720511396522858e-06,2.720511396522858e-06
HDG,220,3.3277337136215567e-06,3.3277337136215567e-06
HDG,221,4.209051796103155e-06,4.209051796103155e-06
HDG,222,1.8569027022259766e-06,1.8569027022259766e-06
HDG,223,2.4231298963700528e-06,2.4231298963700528e-06
HDG,224,2.550930575474432e-06,2.550930575474432e-06
HDG,225,1.044338899474926e-06,1.044338899474926e-06
HDG,226,8.767120330582963e-07,8.767120330582963e-07
HDG,227,9.449839056045416e-07,9.449839056045416e-07
HDG,228,8.825714811456575e-07,8.825714811456575e-07
HDG,229,6.898453765037125e-07,6.898453765037125e-07
HDG,230,7.071860494025511e-07,7.071860494025511e-07
HDG,231,8.814906057330726e-07,8.814906057330726e-07
HDG,232,1.390755044278306e-06,1.390755044278306e-06
HDG,233,1.3613359836701403e-06,1.3613359836701403e-06
HDG,234,9.222802104212124e-07,9.222802104212124e-07
HDG,235,8.861156216818131e-07,8.861156216818131e-07
HDG,236,1.1856980489193264e-06,1.1856980489193264e-06
HDG,237,5.822949228128074e-07,5.822949228128074e-07
HDG,238,5.626613258408877e-07,5.626613258408877e-07
HDG,239,6.23729308712405e-07,6.23729308712405e-07
HDG,240,4.826484311156785e-07,4.826484311156785e-07
HDG,241,6.443259062680488e-07,6.443259062680488e-07
HDG,242,6.484694311981147e-07,6.484694311981147e-07
HDG,243,8.470211049761422e-07,8.470211049761422e-07
HDG,244,9.298708620159838e-07,9.298708620159838e-07
HDG,245,6.233210016266209e-07,6.233210016266209e-07
HDG,246,5.649387651763966e-07,5.649387651763966e-07
HDG,247,5.226289962590279e-07,5.226289962590279e-07
HDG,248,8.178969961377017e-07,8.178969961377017e-07
HDG,249,3.8437036974078903e-07,3.8437036974078903e-07
HDG,250,3.245466576717817e-07,3.245466576717817e-07
HDG,251,3.1607758219654073e-07,3.1607758219654073e-07
HDG,252,5.030677460477376e-07,5.030677460477376e-07
HDG,253,2.700705823184474e-07,2.700705823184474e-07
HDG,254,2.585578603844881e-07,2.585578603844881e-07
HDG,255,2.7810053783014223e-07,2.7810053783014223e-07
HDG,256,3.019004039165419e-07,3.019004039165419e-07
HDG,257,2.4170059383708013e-07,2.4170059383708013e-07
HDG,258,2.3060535463668638e-07,2.3060535463668638e-07
HDG,259,3.3776413411721056e-07,3.3776413411721056e-07
HDG,260,8.316334470420089e-07,8.316334470420089e-07
HDG,261,8.437152966279005e-07,8.437152966279005e-07
HDG,262,3.9905101017235763e-07,3.9905101017235763e-07
HDG,263,4.7407849676775465e-07,4.7407849676775465e-07
HDG,264,4.117750901501436e-07,4.117750901501436e-07
HDG,265,4.230131161639182e-07,4.230131161639182e-07
HDG,266,2.630674911980669e-07,2.630674911980669e-07
HDG,267,3.286829330536702e-07,3.286829330536702e-07
HDG,268,1.8045601679310987e-07,1.8045601679310987e-07
HDG,269,1.9544514762158183e-07,1.9544514762158183e-07
HDG,270,2.1079949853584833e-07,2.1079949853584833e-07
HDG,271,2.0958638469078345e-07,2.0958638469078345e-07
HDG,272,1.7446536321946916e-07,1.7446536321946916e-07
HDG,273,9.931127670573576e-08,9.931127670573576e-08
HDG,274,6.927639818902877e-08,6.927639818902877e-08
HDG,275,7.1509233445695e-08,7.1509233445695e-08
HDG,276,7.614898089706334e-08,7.614898089706334e-08
HDG,277,8.698950990056832e-08,8.698950990056832e-08
HDG,278,5.204308204024559e-08,5.204308204024559e-08
HDG,279,3.898046294675161e-08,3.898046294675161e-08
HDG,280,3.58098506192091e-08,3.58098506192091e-08
HDG,281,4.278347146120149e-08,4.278347146120149e-08
HDG,282,3.455233903473521e-08,3.455233903473521e-08
HDG,283,2.9338790233876535e-08,2.9338790233876535e-08
HDG,284,3.1617412601244636e-08,3.1617412601244636e-08
HDG,285,3.968400331990373e-08,3.968400331990373e-08
HDG,286,4.233247327696739e-08,4.233247327696739e-08
HDG,287,5.8794080540387654e-08,5.8794080540387654e-08
HDG,288,5.3043085800669935e-08,5.3043085800669935e-08
HDG,289,3.7632868587451284e-08,3.7632868587451284e-08
HDG,290,3.25782727140641e-08,3.25782727140641e-08
HDG,291,7.18817577823123e-08,7.18817577823123e-08
HDG,292,3.8767328829161886e-08,3.8767328829161886e-08
HDG,293,4.240923094681902e-08,4.240923094681902e-08
HDG,294,4.973879442490495e-08,4.973879442490495e-08
HDG,295,8.705056932156563e-08,8.705056932156563e-08
HDG,296,3.249370465119949e-08,3.249370465119949e-08
HDG,297,3.068428183329594e-08,3.068428183329594e-08
HDG,298,2.724906115136219e-08,2.724906115136219e-08
HDG,299,2.5137641794271412e-08,2.5137641794271412e-08
HDG,300,2.7556141754900433e-08,2.7556141754900433e-08
HDG,301,3.351038430933982e-08,3.351038430933982e-08
HDG,302,2.802282205893303e-08,2.802282205893303e-08
HDG,303,2.46258615027556e-08,2.46258615027556e-08
HDG,304,3.24618241306627e-08,3.24618241306627e-08
HDG,305,6.687430948035006e-08,6.687430948035006e-08
HDG,306,1.4273316153853123e-07,1.4273316153853123e-07
HDG,307,2.9956707454497253e-07,2.9956707454497253e-07
HDG,308,2.7788981978430868e-08,2.7788981978430868e-08
HDG,309,1.8621854265297084e-08,1.8621854265297084e-08
HDG,310,1.502107809676732e-08,1.502107809676732e-08
HDG,311,1.6603119546242328e-08,1.6603119546242328e-08
HDG,312,1.840949229291786e-08,1.840949229291786e-08
HDG,313,1.9753467990344898e-08,1.9753467990344898e-08
HDG,314,8.473491088975698e-09,8.473491088975698e-09


==> numex/submarine_tdg_f100Hz_history.csv <==
method,iteration,residual,relative_residual
TDG,0,1.0,1.0
TDG,1,13.137890171816082,13.137890171816082
TDG,2,7.118668382888374,7.118668382888374
TDG,3,3.0522546598296527,3.0522546598296527
TDG,4,3.176601958297207,3.176601958297207
TDG,5,4.020389581206684,4.020389581206684
TDG,6,0.89348987810664,0.89348987810664
TDG,7,0.7607406798235785,0.7607406798235785
TDG,8,0.6914474012623415,0.6914474012623415
TDG,9,0.7577131070929461,0.7577131070929461
TDG,10,0.33756797464436716,0.33756797464436716
TDG,11,0.10703635043630182,0.10703635043630182
TDG,12,0.11038075304499677,0.11038075304499677
TDG,13,0.13781860751086847,0.13781860751086847
TDG,14,0.46724148801889476,0.46724148801889476
TDG,15,0.20565773257831338,0.20565773257831338
TDG,16,0.0855221027263329,0.0855221027263329
TDG,17,0.08015485950531148,0.08015485950531148
TDG,18,0.058459199662856315,0.058459199662856315
TDG,19,0.03432197037943492,0.03432197037943492
TDG,20,0.025222180556014464,0.025222180556014464
TDG,21,0.06673207947877775,0.06673207947877775
TDG,22,0.013498115035094441,0.013498115035094441
TDG,23,0.008092227166540128,0.008092227166540128
TDG,24,0.013622364632946662,0.013622364632946662
TDG,25,0.036130556763942466,0.036130556763942466
TDG,26,0.06628055252181084,0.06628055252181084
TDG,27,0.10669305158545334,0.10669305158545334
TDG,28,0.025295517198908775,0.025295517198908775
TDG,29,0.03161540585685818,0.03161540585685818
TDG,30,0.02695111619651707,0.02695111619651707
TDG,31,0.015307813993900557,0.015307813993900557
TDG,32,0.019311427938812013,0.019311427938812013
TDG,33,0.013916698422963027,0.013916698422963027
TDG,34,0.012817009548982567,0.012817009548982567
TDG,35,0.009171978527250189,0.009171978527250189
TDG,36,0.005616626335526576,0.005616626335526576
TDG,37,0.0033053754876495815,0.0033053754876495815
TDG,38,0.01767753949195174,0.01767753949195174
TDG,39,0.01757575916046044,0.01757575916046044
TDG,40,0.055827347179738994,0.055827347179738994
TDG,41,0.022560659545842444,0.022560659545842444
TDG,42,0.006686872091335339,0.006686872091335339
TDG,43,0.005635812444598027,0.005635812444598027
TDG,44,0.00226712541813083,0.00226712541813083
TDG,45,0.004037029174809594,0.004037029174809594
TDG,46,0.003194358156104345,0.003194358156104345
TDG,47,0.009744404844072475,0.009744404844072475
TDG,48,0.020452403548824164,0.020452403548824164
TDG,49,0.0016805465282015927,0.0016805465282015927
TDG,50,0.0015687736878418578,0.0015687736878418578
TDG,51,0.0028976132210706417,0.0028976132210706417
TDG,52,0.0014247425242436837,0.0014247425242436837
TDG,53,0.0014548785797352474,0.0014548785797352474
TDG,54,0.0011319159041386629,0.0011319159041386629
TDG,55,0.002262332819084902,0.002262332819084902
TDG,56,0.0014515620973120865,0.0014515620973120865
TDG,57,0.0010986123443781064,0.0010986123443781064
TDG,58,0.0008934709941789464,0.0008934709941789464
TDG,59,0.001209228526891212,0.001209228526891212
TDG,60,0.0017628236011794673,0.0017628236011794673
TDG,61,0.00046341555811566795,0.00046341555811566795
TDG,62,0.002877349785100031,0.002877349785100031
TDG,63,0.0007249187051566573,0.0007249187051566573
TDG,64,0.0005053067530647013,0.0005053067530647013
TDG,65,0.0012749923687877128,0.0012749923687877128
TDG,66,0.00300212620035194,0.00300212620035194
TDG,67,0.003132176983496494,0.003132176983496494
TDG,68,0.0018383422912130556,0.0018383422912130556
TDG,69,0.0009207756252351486,0.0009207756252351486
TDG,70,0.001341047532795638,0.001341047532795638
TDG,71,0.0009600263411103495,0.0009600263411103495
TDG,72,0.0006806414455992168,0.0006806414455992168
TDG,73,0.002825887950826354,0.002825887950826354
TDG,74,0.003223960042796395,0.003223960042796395
TDG,75,0.0008903435125356035,0.0008903435125356035
TDG,76,0.0005912064047398743,0.0005912064047398743
TDG,77,0.0006826673520741783,0.0006826673520741783
TDG,78,0.0004495297267392396,0.0004495297267392396
TDG,79,0.000726310533899275,0.000726310533899275
TDG,80,0.0006761048582459069,0.0006761048582459069
TDG,81,0.0014244551375566298,0.0014244551375566298
TDG,82,0.0019500545667334131,0.0019500545667334131
TDG,83,0.00022304517324360265,0.00022304517324360265
TDG,84,0.0013201574724875246,0.0013201574724875246
TDG,85,0.0009395582579004971,0.0009395582579004971
TDG,86,0.0002694400473222887,0.0002694400473222887
TDG,87,0.00014631838140178387,0.00014631838140178387
TDG,88,0.0005783345184107025,0.0005783345184107025
TDG,89,0.00021029816285648235,0.00021029816285648235
TDG,90,0.00019440588111349662,0.00019440588111349662
TDG,91,0.00026580885775877305,0.00026580885775877305
TDG,92,0.00041799884169146543,0.00041799884169146543
TDG,93,0.00015036581789995373,0.00015036581789995373
TDG,94,0.0001895251526086069,0.0001895251526086069
TDG,95,0.00011421233715702445,0.00011421233715702445
TDG,96,0.00018353275477942294,0.00018353275477942294
TDG,97,0.00015714657740836338,0.00015714657740836338
TDG,98,9.188907206979596e-05,9.188907206979596e-05
TDG,99,0.0002857941759922813,0.0002857941759922813
TDG,100,0.00011823024653412124,0.00011823024653412124
TDG,101,8.863316818714645e-05,8.863316818714645e-05
TDG,102,5.397154478795601e-05,5.397154478795601e-05
TDG,103,0.0001290250293113726,0.0001290250293113726
TDG,104,0.00010370321639958546,0.00010370321639958546
TDG,105,4.425145933471149e-05,4.425145933471149e-05
TDG,106,5.96425239424129e-05,5.96425239424129e-05
TDG,107,4.858540594614655e-05,4.858540594614655e-05
TDG,108,6.420031840554028e-05,6.420031840554028e-05
TDG,109,0.0003340521290490207,0.0003340521290490207
TDG,110,0.0001550203919956984,0.0001550203919956984
TDG,111,6.886408881713797e-05,6.886408881713797e-05
TDG,112,0.00017286576257720504,0.00017286576257720504
TDG,113,4.480647714920724e-05,4.480647714920724e-05
TDG,114,3.131026983976055e-05,3.131026983976055e-05
TDG,115,5.131899374978676e-05,5.131899374978676e-05
TDG,116,7.281500722396618e-05,7.281500722396618e-05
TDG,117,4.258943424017251e-05,4.258943424017251e-05
TDG,118,3.221321080685601e-05,3.221321080685601e-05
TDG,119,0.0004665387072328743,0.0004665387072328743
TDG,120,0.00013271305015802862,0.00013271305015802862
TDG,121,5.373687344343583e-05,5.373687344343583e-05
TDG,122,2.23053373568288e-05,2.23053373568288e-05
TDG,123,1.5321154914470796e-05,1.5321154914470796e-05
TDG,124,1.893541834997546e-05,1.893541834997546e-05
TDG,125,2.432780479396474e-05,2.432780479396474e-05
TDG,126,1.0478380261291612e-05,1.0478380261291612e-05
TDG,127,9.240971699313709e-06,9.240971699313709e-06
TDG,128,1.340391607498638e-05,1.340391607498638e-05
TDG,129,8.42736745189647e-06,8.42736745189647e-06
TDG,130,9.52972249544442e-06,9.52972249544442e-06
TDG,131,3.824741673292695e-05,3.824741673292695e-05
TDG,132,9.950845002361882e-05,9.950845002361882e-05
TDG,133,3.4708160093453726e-05,3.4708160093453726e-05
TDG,134,2.815119009649164e-05,2.815119009649164e-05
TDG,135,1.7716991222491898e-05,1.7716991222491898e-05
TDG,136,6.486728670371513e-05,6.486728670371513e-05
TDG,137,1.552700767787455e-05,1.552700767787455e-05
TDG,138,1.0284615331274468e-05,1.0284615331274468e-05
TDG,139,2.7936276463125726e-05,2.7936276463125726e-05
TDG,140,4.318253356203922e-05,4.318253356203922e-05
TDG,141,0.0002696222405817981,0.0002696222405817981
TDG,142,0.0002691047306825091,0.0002691047306825091
TDG,143,3.1191181679413586e-05,3.1191181679413586e-05
TDG,144,1.689340707251786e-05,1.689340707251786e-05
TDG,145,2.117153315207204e-05,2.117153315207204e-05
TDG,146,1.8234484775334335e-05,1.8234484775334335e-05
TDG,147,1.2102781352954633e-05,1.2102781352954633e-05
TDG,148,1.1113746927112004e-05,1.1113746927112004e-05
TDG,149,0.0001548949209973669,0.0001548949209973669
TDG,150,5.051904684469917e-06,5.051904684469917e-06
TDG,151,3.782041709683508e-06,3.782041709683508e-06
TDG,152,4.16174915101028e-06,4.16174915101028e-06
TDG,153,2.1168979468268833e-06,2.1168979468268833e-06
TDG,154,1.152445881081711e-06,1.152445881081711e-06
TDG,155,3.776083747111335e-06,3.776083747111335e-06
TDG,156,1.247882252453558e-05,1.247882252453558e-05
TDG,157,1.6540425592528248e-05,1.6540425592528248e-05
TDG,158,8.535505956687199e-06,8.535505956687199e-06
TDG,159,5.046077935315705e-06,5.046077935315705e-06
TDG,160,7.957824529985287e-06,7.957824529985287e-06
TDG,161,9.458656385241319e-06,9.458656385241319e-06
TDG,162,7.46069753479539e-07,7.46069753479539e-07
TDG,163,6.102867814163302e-06,6.102867814163302e-06
TDG,164,6.31141525020737e-06,6.31141525020737e-06
TDG,165,3.82329019331061e-06,3.82329019331061e-06
TDG,166,1.679814886177962e-06,1.679814886177962e-06
TDG,167,1.0280730721801166e-06,1.0280730721801166e-06
TDG,168,7.951326650314822e-07,7.951326650314822e-07
TDG,169,4.932798605043161e-07,4.932798605043161e-07
TDG,170,4.66116848495352e-07,4.66116848495352e-07
TDG,171,2.872137904199117e-06,2.872137904199117e-06
TDG,172,6.085669350306738e-07,6.085669350306738e-07
TDG,173,7.390944657681057e-07,7.390944657681057e-07
TDG,174,3.8697587882055535e-07,3.8697587882055535e-07
TDG,175,6.602939238941316e-07,6.602939238941316e-07
TDG,176,6.251543341146603e-07,6.251543341146603e-07
TDG,177,1.128795890549594e-06,1.128795890549594e-06
TDG,178,4.402982505977491e-06,4.402982505977491e-06
TDG,179,1.6714810003168245e-06,1.6714810003168245e-06
TDG,180,7.210723948844771e-07,7.210723948844771e-07
TDG,181,5.815522695826758e-07,5.815522695826758e-07
TDG,182,3.906322163481686e-07,3.906322163481686e-07
TDG,183,2.046513937291704e-07,2.046513937291704e-07
TDG,184,2.4620316233367476e-07,2.4620316233367476e-07
TDG,185,1.8023672335607757e-07,1.8023672335607757e-07
TDG,186,2.929596472400412e-07,2.929596472400412e-07
TDG,187,9.100494641581462e-07,9.100494641581462e-07
TDG,188,6.399549427558837e-07,6.399549427558837e-07
TDG,189,2.9911778515574247e-07,2.9911778515574247e-07
TDG,190,4.025296238507148e-07,4.025296238507148e-07
TDG,191,5.785388787741686e-07,5.785388787741686e-07
TDG,192,3.1898979269177224e-07,3.1898979269177224e-07
TDG,193,2.377109574141273e-06,2.377109574141273e-06
TDG,194,3.56749804732222e-07,3.56749804732222e-07
TDG,195,9.174970230774202e-07,9.174970230774202e-07
TDG,196,2.2548396464662682e-07,2.2548396464662682e-07
TDG,197,1.780932291370378e-07,1.780932291370378e-07
TDG,198,3.942869988421914e-07,3.942869988421914e-07
TDG,199,2.405326979161427e-07,2.405326979161427e-07
TDG,200,4.1445791057705714e-07,4.1445791057705714e-07
TDG,201,1.4353245789409137e-06,1.4353245789409137e-06
TDG,202,5.38575886860268e-07,5.38575886860268e-07
TDG,203,1.076862573774093e-07,1.076862573774093e-07
TDG,204,8.634523445966824e-08,8.634523445966824e-08
TDG,205,9.491450506238344e-08,9.491450506238344e-08
TDG,206,7.922955727225279e-07,7.922955727225279e-07
TDG,207,7.123076967955041e-07,7.123076967955041e-07
TDG,208,1.1799918378646829e-06,1.1799918378646829e-06
TDG,209,6.561080829932031e-07,6.561080829932031e-07
TDG,210,1.7140630989836058e-07,1.7140630989836058e-07
TDG,211,2.2535836496965025e-07,2.2535836496965025e-07
TDG,212,9.313232293302365e-08,9.313232293302365e-08
TDG,213,3.2298799061414836e-07,3.2298799061414836e-07
TDG,214,5.765881156446257e-08,5.765881156446257e-08
TDG,215,2.658755351859368e-08,2.658755351859368e-08
TDG,216,4.008053060843378e-08,4.008053060843378e-08
TDG,217,1.1574179154173303e-07,1.1574179154173303e-07
TDG,218,2.806835054474061e-07,2.806835054474061e-07
TDG,219,9.066961198211585e-08,9.066961198211585e-08
TDG,220,6.748358569345813e-08,6.748358569345813e-08
TDG,221,4.663438201335433e-08,4.663438201335433e-08
TDG,222,4.399535140916123e-08,4.399535140916123e-08
TDG,223,4.373350999521892e-08,4.373350999521892e-08
TDG,224,1.6514342213166298e-08,1.6514342213166298e-08
TDG,225,7.033810089961721e-08,7.033810089961721e-08
TDG,226,3.957161696905037e-08,3.957161696905037e-08
TDG,227,1.4488512705145834e-08,1.4488512705145834e-08
TDG,228,2.557104088780117e-08,2.557104088780117e-08
TDG,229,5.255942548664126e-08,5.255942548664126e-08
TDG,230,2.0588639152660997e-08,2.0588639152660997e-08
TDG,231,4.003372541567445e-08,4.003372541567445e-08
TDG,232,3.382735417298471e-08,3.382735417298471e-08
TDG,233,8.531114887353328e-08,8.531114887353328e-08
TDG,234,1.7022339279158016e-08,1.7022339279158016e-08
TDG,235,1.6810873296208047e-08,1.6810873296208047e-08
TDG,236,1.4361321937936275e-08,1.4361321937936275e-08
TDG,237,4.9527658239337744e-08,4.9527658239337744e-08
TDG,238,1.5648950893876007e-08,1.5648950893876007e-08
TDG,239,1.68403056449876e-08,1.68403056449876e-08
TDG,240,1.9204500699340595e-08,1.9204500699340595e-08
TDG,241,1.3951149263012845e-08,1.3951149263012845e-08
TDG,242,6.834693699985546e-09,6.834693699985546e-09


==> numex/unit_square_table_param_disc_gmres.csv <==
method,overlap,pou,a0_b0,a0_b2,a1_b1,am0_bm0,am0_bm2,am1_bm1
DG,\xmark,\xmark,1255,1405,1250,1082,1243,\textbf{1045}
TDG,\xmark,\xmark,461,618,489,\textbf{385},486,389
HDG,\cmark,\xmark,652,663,657,\textbf{615},656,626


==> numex/unit_square_table_param_disc_gs_cg.csv <==
method,overlap,pou,a0_b0,a0_b2,a1_b1,am0_bm0,am0_bm2,am1_bm1
DG,\xmark,\xmark,\textbf{43},64,47,48,47,54
TDG,\xmark,\xmark,43,59,43,49,\textbf{42},49
DG,\cmark,\xmark,\textbf{11},12,12,14,12,16
TDG,\cmark,\xmark,\textbf{10},13,11,14,12,14
HDG,\cmark,\xmark,21,20,\textbf{19},25,20,22

==> numex/unit_square_table_param_disc_gs_fixed.csv <==
method,overlap,pou,a0_b0,a0_b2,a1_b1,am0_bm0,am0_bm2,am1_bm1
DG,\xmark,\xmark,1088,465,180,-,173,\textbf{83}
TDG,\xmark,\xmark,-,532,198,-,191,\textbf{80}
DG,\cmark,\xmark,\textbf{13},16,17,-,18,-
TDG,\cmark,\xmark,\textbf{13},21,\textbf{13},-,\textbf{13},121
HDG,\cmark,\xmark,-,53,\textbf{43},-,44,-
DG,\cmark,\cmark,\textbf{14},16,18,-,19,-
TDG,\cmark,\cmark,\textbf{14},20,16,-,16,145
HDG,\cmark,\cmark,-,\textbf{46},47,-,47,-


==> numex/unit_square_table_param_disc_gs_gmres.csv <==
method,overlap,pou,a0_b0,a0_b2,a1_b1,am0_bm0,am0_bm2,am1_bm1
DG,\xmark,\xmark,\textbf{40},57,42,45,42,49
TDG,\xmark,\xmark,\textbf{40},54,41,45,\textbf{40},47
DG,\cmark,\xmark,\textbf{11},12,\textbf{11},13,\textbf{11},15
TDG,\cmark,\xmark,\textbf{10},12,11,13,11,14
HDG,\cmark,\xmark,20,19,\textbf{18},24,\textbf{18},21
DG,\cmark,\cmark,\textbf{12},13,13,14,13,16
TDG,\cmark,\cmark,\textbf{12},14,13,14,13,16
HDG,\cmark,\cmark,21,19,\textbf{18},24,\textbf{18},21


==> numex/unit_square_table_param_disc_jacobi_cg.csv <==
method,overlap,pou,a0_b0,a0_b2,a1_b1,am0_bm0,am0_bm2,am1_bm1
DG,\xmark,\xmark,\textbf{88},129,97,104,99,112
TDG,\xmark,\xmark,\textbf{88},118,92,107,89,107
DG,\cmark,\xmark,\textbf{41},43,43,47,\textbf{41},54
TDG,\cmark,\xmark,\textbf{39},44,40,47,40,48
HDG,\cmark,\xmark,57,\textbf{52},53,64,53,62

==> numex/unit_square_table_param_disc_jacobi_fixed.csv <==
method,overlap,pou,a0_b0,a0_b2,a1_b1,am0_bm0,am0_bm2,am1_bm1
DG,\xmark,\xmark,838,875,\textbf{368},658,\textbf{368},546
TDG,\xmark,\xmark,742,934,377,628,\textbf{365},479
DG,\cmark,\xmark,-,-,-,-,-,-
TDG,\cmark,\xmark,-,-,-,-,-,-
HDG,\cmark,\xmark,-,-,-,-,-,-
DG,\cmark,\cmark,64,\textbf{54},174,-,238,-
TDG,\cmark,\cmark,61,63,\textbf{49},-,\textbf{49},-
HDG,\cmark,\cmark,-,\textbf{155},-,-,-,-


==> numex/unit_square_table_param_disc_jacobi_gmres.csv <==
method,overlap,pou,a0_b0,a0_b2,a1_b1,am0_bm0,am0_bm2,am1_bm1
DG,\xmark,\xmark,\textbf{85},116,88,96,87,100
TDG,\xmark,\xmark,86,111,86,97,\textbf{84},98
DG,\cmark,\xmark,\textbf{38},\textbf{38},39,46,40,47
TDG,\cmark,\xmark,\textbf{38},41,\textbf{38},45,\textbf{38},45
HDG,\cmark,\xmark,55,\textbf{50},\textbf{50},62,\textbf{50},56
DG,\cmark,\cmark,\textbf{33},36,35,39,35,41
TDG,\cmark,\cmark,\textbf{33},39,35,40,35,41
HDG,\cmark,\cmark,50,48,\textbf{46},56,\textbf{46},50

